A ZX-Calculus with Triangles for Toffoli-Hadamard, Clifford+T, and Beyond

We consider a ZX-calculus augmented with triangle nodes which is well-suited to reason on the so-called Toffoli-Hadamard fragment of quantum mechanics. We precisely show the form of the matrices it represents, and we provide an axiomatisation which makes the language complete for the Toffoli-Hadamard quantum mechanics. We extend the language with arbitrary angles and show that any true equation involving linear diagrams which constant angles are multiple of Pi are derivable. We show that a single axiom is then necessary and sufficient to make the language equivalent to the ZX-calculus which is known to be complete for Clifford+T quantum mechanics. As a by-product, it leads to a new and simple complete axiomatisation for Clifford+T quantum mechanics.

==> figures/2-is-sqrt-2-squared-proof/2-is-sqrt-2-squared-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (-0.25, -0.25) {};
		\node [style=rn] (2)  at (-0.25, 0.25) {};
		\node [style=gn] (3)  at (0.25, -0.25) {};
		\node [style=rn] (4)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2) to (1);
		\draw [style=none] (4) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-is-sqrt-2-squared-proof/2-is-sqrt-2-squared-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (5)  at (0.375, 0.5) {};
		\node [style=gn] (6)  at (-0.375, 0.0) {};
		\node [style=gn] (7)  at (0.375, 0.0) {};
		\node [style=rn] (8)  at (-0.375, 0.5) {};
		\node [style=none] (9)  at (0.375, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5) to (7);
		\draw [style=none] (8) to (6);
		\draw [style=none, in=-150, out=180, looseness=1.75] (9.center) to (7);
		\draw [style=none, in=-30, out=0, looseness=1.75] (9.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-is-sqrt-2-squared-proof/2-is-sqrt-2-squared-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (10)  at (0.25, 0.0) {};
		\node [style=rn] (11)  at (-0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=90, looseness=2.25] (11) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-is-sqrt-2-squared-proof/2-is-sqrt-2-squared-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (13)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/2-is-sqrt-2-squared-proof/2-is-sqrt-2-squared-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (16)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/C-half-distributed-through-W/C-half-distributed-through-W_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.375, 1.0) {};
		\node [style=none] (1)  at (0.375, -1.0) {};
		\node [style=rn] (2)  at (0.375, 0.0) {};
		\node [style=gn] (4)  at (-1.125, -0.5) {};
		\node [style=ug, shape border rotate=-90, xshift=3.5pt] (5)  at (0.625, -0.5) {};
		\node [style=gn] (6)  at (-0.375, 0.5) {};
		\node [style=gn] (7)  at (1.125, -0.5) {};
		\node [style=gn] (8)  at (0.375, -0.5) {};
		\node [style=none] (9)  at (-0.375, -1.0) {};
		\node [style=ug, xshift=3.5pt, shape border rotate=90] (10)  at (-0.875, -0.5) {};
		\node [style=ug] (11)  at (-0.375, 0.0) {};
		\node [style=gn] (12)  at (-0.375, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (9.center);
		\draw [style=none] (2) to (1.center);
		\draw [style=none] (2) to (12);
		\draw [style=none] (4) to (12);
		\draw [style=none] (6) to (2);
		\draw [style=none] (7) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/C-half-distributed-through-W/C-half-distributed-through-W_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (56)  at (0.625, -0.25) {};
		\node [style=none] (57)  at (0.625, -1.0) {};
		\node [style=none] (58)  at (-0.125, -1.0) {};
		\node [style=ug, xshift=3.5pt, shape border rotate=-90] (59)  at (0.125, 0.5) {};
		\node [style=gn] (61)  at (0.625, 0.5) {};
		\node [style=none] (62)  at (-0.125, 1.0) {};
		\node [style=ug] (63)  at (-0.125, 0.0) {};
		\node [style=gn] (64)  at (-0.625, -0.25) {};
		\node [style=gn] (65)  at (-0.125, 0.5) {};
		\node [style=gn] (66)  at (-0.125, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (56) to (57.center);
		\draw [style=none] (56) to (66);
		\draw [style=none] (59) to (61);
		\draw [style=none] (59) to (65);
		\draw [style=none] (62.center) to (58.center);
		\draw [style=none] (65) to (56);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-swappable-outputs/W-swappable-outputs_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (0)  at (0.375, -0.0) {};
		\node [style=gn] (1)  at (0.375, 0.5) {};
		\node [style=gn] (2)  at (0.375, -0.5) {};
		\node [style=rn] (3)  at (-0.375, -0.0) {};
		\node [style=none] (4)  at (0.375, 1.0) {};
		\node [style=none] (5)  at (0.375, -1.0) {};
		\node [style=none] (6)  at (-0.375, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2) to (3);
		\draw [style=none] (3) to (1);
		\draw [style=none] (4.center) to (5.center);
		\draw [style=none] (6.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-swappable-outputs/W-swappable-outputs_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (8)  at (-0.375, -0.25) {};
		\node [style=none] (9)  at (0.375, 1.25) {};
		\node [style=none] (10)  at (0.375, -1.25) {};
		\node [style=gn] (11)  at (0.375, 0.75) {};
		\node [style=ug] (12)  at (0.375, 0.25) {};
		\node [style=none] (13)  at (-0.375, -1.25) {};
		\node [style=rn] (14)  at (0.375, -0.25) {};
		\node [style=rn] (15)  at (0.375, -0.75) {};
		\node [style=gn] (16)  at (-0.375, 0.75) {};
		\node [style=rn] (17)  at (-0.375, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (8) to (15);
		\draw [style=none] (8) to (14);
		\draw [style=none, bend left=45, looseness=1.00] (11) to (15);
		\draw [style=none] (13.center) to (8);
		\draw [style=none] (14) to (9.center);
		\draw [style=none, bend left=45, looseness=1.25] (14) to (11);
		\draw [style=none] (15) to (10.center);
		\draw [style=none] (17) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/W-swappable-outputs/W-swappable-outputs_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (19)  at (-0.375, 0.5) {};
		\node [style=rn] (20)  at (0.375, 0.0) {};
		\node [style=gn] (21)  at (-0.375, -0.5) {};
		\node [style=none] (22)  at (-0.375, 1.0) {};
		\node [style=none] (23)  at (0.375, -1.0) {};
		\node [style=ug] (24)  at (-0.375, 0.0) {};
		\node [style=none] (25)  at (-0.375, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (19) to (20);
		\draw [style=none] (20) to (23.center);
		\draw [style=none] (21) to (20);
		\draw [style=none] (21) to (22.center);
		\draw [style=none] (25.center) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-and-CNOT-commute/anti-control-inverse-triangle-and-CNOT-commute_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (27)  at (1.0, -0.75) {};
		\node [style=none] (28)  at (-1.0, 1.25) {};
		\node [style=ug, rotate=0] (29)  at (1.0, 0.25) {};
		\node [style=rn] (30)  at (0.5, 0.25) {};
		\node [style=none] (31)  at (1.0, -1.25) {};
		\node [style=gn] (32)  at (1.0, -0.25) {$\pi$};
		\node [style=gn] (33)  at (-1.0, -0.75) {};
		\node [style=gn] (34)  at (1.0, 0.75) {$\pi$};
		\node [style=rn] (35)  at (-0.5, 0.25) {$\pi$};
		\node [style=gn] (36)  at (-1.0, 0.25) {};
		\node [style=ug, rotate=90] (38)  at (0.0, 0.25) {};
		\node [style=none] (39)  at (1.0, 1.25) {};
		\node [style=none] (40)  at (-1.0, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28.center) to (40.center);
		\draw (30) to (36);
		\draw (32) to (30);
		\draw (33) to (27);
		\draw (34) to (30);
		\draw (39.center) to (31.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-and-CNOT-commute/anti-control-inverse-triangle-and-CNOT-commute_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1)  at (1.0, 1.5) {};
		\node [style=rn] (2)  at (-0.5, 0.5) {$\pi$};
		\node [style=ug, rotate=0] (3)  at (1.0, 0.5) {};
		\node [style=gn] (4)  at (-1.0, 0.5) {};
		\node [style=gn] (5)  at (1.0, 1.0) {$\pi$};
		\node [style=none] (6)  at (1.0, -1.5) {};
		\node [style=none] (7)  at (-1.0, -1.5) {};
		\node [style=gn] (8)  at (1.0, -0.0) {};
		\node [style=ug, rotate=90] (9)  at (0.0, 0.5) {};
		\node [style=none] (10)  at (-1.0, 1.5) {};
		\node [style=rn] (11)  at (0.5, 0.5) {};
		\node [style=gn] (12)  at (-1.0, -0.5) {$\pi$};
		\node [style=rn] (13)  at (1.0, -0.5) {};
		\node [style=gn] (41)  at (1.0, -1.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (6.center);
		\draw (5) to (11);
		\draw (8) to (11);
		\draw (10.center) to (7.center);
		\draw (11) to (4);
		\draw (12) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-and-CNOT-commute/anti-control-inverse-triangle-and-CNOT-commute_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (14)  at (1.0, 0.5) {};
		\node [style=none] (15)  at (-1.0, 1.5) {};
		\node [style=ug, rotate=0] (16)  at (1.0, -0.5) {};
		\node [style=rn] (17)  at (0.5, -0.5) {};
		\node [style=none] (18)  at (1.0, -1.5) {};
		\node [style=gn] (19)  at (1.0, -1.0) {$\pi$};
		\node [style=gn] (20)  at (1.0, -0.0) {};
		\node [style=gn] (21)  at (-1.0, 0.5) {};
		\node [style=rn] (22)  at (-0.5, -0.5) {$\pi$};
		\node [style=gn] (23)  at (-1.0, -0.5) {$\pi$};
		\node [style=ug, rotate=90] (24)  at (0.0, -0.5) {};
		\node [style=none] (25)  at (1.0, 1.5) {};
		\node [style=none] (26)  at (-1.0, -1.5) {};
		\node [style=gn] (42)  at (1.0, 1.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (15.center) to (26.center);
		\draw (17) to (23);
		\draw (19) to (17);
		\draw (20) to (17);
		\draw (21) to (14);
		\draw (25.center) to (18.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-and-CNOT-commute/anti-control-inverse-triangle-and-CNOT-commute_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (43)  at (1.0, 0.75) {};
		\node [style=ug, rotate=90] (44)  at (0.0, -0.25) {};
		\node [style=gn] (45)  at (-1.0, -0.25) {};
		\node [style=ug, rotate=0] (46)  at (1.0, -0.25) {};
		\node [style=gn] (47)  at (1.0, 0.25) {$\pi$};
		\node [style=rn] (48)  at (0.5, -0.25) {};
		\node [style=rn] (49)  at (-0.5, -0.25) {$\pi$};
		\node [style=none] (50)  at (1.0, -1.25) {};
		\node [style=none] (51)  at (1.0, 1.25) {};
		\node [style=none] (52)  at (-1.0, -1.25) {};
		\node [style=gn] (53)  at (-1.0, 0.75) {};
		\node [style=gn] (55)  at (1.0, -0.75) {$\pi$};
		\node [style=none] (56)  at (-1.0, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (47) to (48);
		\draw (48) to (45);
		\draw (51.center) to (50.center);
		\draw (53) to (43);
		\draw (55) to (48);
		\draw (56.center) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (1.0, 0.75) {$\pi$};
		\node [style=ug, rotate=90] (1)  at (0.0, 0.25) {};
		\node [style=gn] (2)  at (-1.0, 0.25) {};
		\node [style=rn] (3)  at (0.5, 0.25) {};
		\node [style=none] (4)  at (-1.0, 1.25) {};
		\node [style=gn] (5)  at (1.0, -0.25) {$\pi$};
		\node [style=ug, rotate=0] (6)  at (1.0, 0.25) {};
		\node [style=none] (7)  at (1.0, -1.25) {};
		\node [style=none] (8)  at (1.0, 1.25) {};
		\node [style=none] (10)  at (-1.0, -1.25) {};
		\node [style=rn] (11)  at (-0.5, 0.25) {$\pi$};
		\node [style=ug, rotate=0] (12)  at (1.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw (3) to (2);
		\draw (4.center) to (10.center);
		\draw (5) to (3);
		\draw (8.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=0] (13)  at (0.75, -0.25) {};
		\node [style=gn] (14)  at (0.75, 1.25) {$\pi$};
		\node [style=rn] (15)  at (-0.75, 0.25) {$\pi$};
		\node [style=rn] (16)  at (0.25, 0.75) {};
		\node [style=ug, rotate=0] (17)  at (0.75, 0.75) {};
		\node [style=gn] (18)  at (0.75, 0.25) {$\pi$};
		\node [style=none] (19)  at (0.75, 1.75) {};
		\node [style=none] (20)  at (-0.75, 1.75) {};
		\node [style=ug, rotate=90] (21)  at (-0.25, 0.75) {};
		\node [style=none] (22)  at (-0.75, -1.75) {};
		\node [style=gn] (23)  at (-0.75, 0.75) {};
		\node [style=none] (24)  at (0.75, -1.75) {};
		\node [style=gn] (25)  at (0.75, -0.75) {$\pi$};
		\node [style=gn] (26)  at (0.75, -1.25) {$\pi$};
		\node [style=rn] (51)  at (-0.75, 1.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (16);
		\draw (16) to (23);
		\draw (18) to (16);
		\draw (19.center) to (24.center);
		\draw (20.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (27)  at (1.0, -1.25) {};
		\node [style=none] (28)  at (1.0, 1.25) {};
		\node [style=none] (29)  at (-1.0, 1.25) {};
		\node [style=ug, rotate=0] (31)  at (1.0, 0.25) {};
		\node [style=ug, rotate=90] (32)  at (0.0, 0.25) {};
		\node [style=rn] (33)  at (0.5, 0.25) {};
		\node [style=gn] (34)  at (1.0, -0.75) {$\pi$};
		\node [style=gn] (35)  at (1.0, -0.25) {$\pi$};
		\node [style=none] (36)  at (-1.0, -1.25) {};
		\node [style=gn] (37)  at (-1.0, 0.25) {};
		\node [style=rn] (38)  at (-1.0, -0.25) {$\pi$};
		\node [style=gn] (39)  at (1.0, 0.75) {};
		\node [style=rn] (52)  at (-1.0, 0.75) {$\pi$};
		\node [style=rn] (53)  at (-0.5, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28.center) to (27.center);
		\draw (29.center) to (36.center);
		\draw (33) to (37);
		\draw (35) to (33);
		\draw (39) to (33);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle-bis_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (40)  at (0.25, -0.0) {};
		\node [style=ug, rotate=90] (41)  at (-0.25, -0.0) {};
		\node [style=none] (42)  at (-0.75, -1.0) {};
		\node [style=gn] (43)  at (0.75, 0.5) {};
		\node [style=none] (45)  at (-0.75, 1.0) {};
		\node [style=gn] (46)  at (0.75, -0.5) {};
		\node [style=gn] (47)  at (-0.75, -0.0) {};
		\node [style=none] (48)  at (0.75, -1.0) {};
		\node [style=none] (49)  at (0.75, 1.0) {};
		\node [style=ug, rotate=0] (50)  at (0.75, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (40) to (47);
		\draw (43) to (40);
		\draw (45.center) to (42.center);
		\draw (46) to (40);
		\draw (49.center) to (48.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (1.0, 0.5) {$\pi$};
		\node [style=ug, rotate=90] (1)  at (0.0, -0.0) {};
		\node [style=gn] (2)  at (-1.0, -0.0) {};
		\node [style=rn] (3)  at (0.5, -0.0) {};
		\node [style=none] (4)  at (-1.0, 1.0) {};
		\node [style=gn] (5)  at (1.0, -0.5) {$\pi$};
		\node [style=ug, rotate=0] (6)  at (1.0, -0.0) {};
		\node [style=none] (7)  at (1.0, -1.0) {};
		\node [style=none] (8)  at (1.0, 1.0) {};
		\node [style=none] (10)  at (-1.0, -1.0) {};
		\node [style=rn] (11)  at (-0.5, -0.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (3);
		\draw (3) to (2);
		\draw (4.center) to (10.center);
		\draw (5) to (3);
		\draw (8.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12)  at (1.25, 1.0) {};
		\node [style=gn] (13)  at (-1.25, -0.0) {};
		\node [style=none] (14)  at (1.25, -1.0) {};
		\node [style=none] (15)  at (-1.25, -1.0) {};
		\node [style=ug, rotate=90] (16)  at (-0.75, -0.0) {};
		\node [style=none] (17)  at (-1.25, 1.0) {};
		\node [style=ug, rotate=-90] (18)  at (0.25, -0.0) {};
		\node [style=gn] (19)  at (-0.25, -0.0) {$\pi$};
		\node [style=gn] (20)  at (1.25, 0.5) {$\pi$};
		\node [style=ug, rotate=0] (21)  at (1.25, -0.0) {};
		\node [style=rn] (22)  at (0.75, -0.0) {};
		\node [style=gn] (23)  at (1.25, -0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12.center) to (14.center);
		\draw (17.center) to (15.center);
		\draw (20) to (22);
		\draw (22) to (13);
		\draw (23) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (24)  at (1.0, 1.5) {};
		\node [style=rn] (25)  at (0.5, 0.5) {};
		\node [style=ug, rotate=0] (26)  at (1.0, 0.5) {};
		\node [style=gn] (27)  at (-1.0, 0.5) {};
		\node [style=gn] (28)  at (1.0, -0.0) {};
		\node [style=gn] (29)  at (0.0, 0.5) {$\pi$};
		\node [style=none] (31)  at (1.0, -1.5) {};
		\node [style=none] (32)  at (-1.0, -1.5) {};
		\node [style=none] (33)  at (-1.0, 1.5) {};
		\node [style=gn] (34)  at (1.0, 1.0) {$\pi$};
		\node [style=ug, rotate=90] (35)  at (-0.5, 0.5) {};
		\node [style=gn] (36)  at (1.0, -1.0) {$\pi$};
		\node [style=ug, rotate=0] (37)  at (1.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (24.center) to (31.center);
		\draw (25) to (27);
		\draw (28) to (25);
		\draw (33.center) to (32.center);
		\draw (34) to (25);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle/anti-control-inverse-triangle-is-control-triangle-times-inverse-triangle_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (39)  at (-0.75, 1.5) {};
		\node [style=ug, rotate=0] (40)  at (0.75, 0.5) {};
		\node [style=none] (41)  at (0.75, -1.5) {};
		\node [style=gn] (42)  at (-0.75, 0.5) {};
		\node [style=none] (43)  at (0.75, 1.5) {};
		\node [style=gn] (44)  at (0.75, -0.0) {$\pi$};
		\node [style=gn] (45)  at (0.75, 1.0) {};
		\node [style=gn] (46)  at (0.75, -1.0) {$\pi$};
		\node [style=ug, rotate=0] (47)  at (0.75, -0.5) {};
		\node [style=none] (48)  at (-0.75, -1.5) {};
		\node [style=rn] (49)  at (0.25, 0.5) {};
		\node [style=ug, rotate=90] (50)  at (-0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (39.center) to (48.center);
		\draw (43.center) to (41.center);
		\draw (44) to (49);
		\draw (45) to (49);
		\draw (49) to (42);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-and-control-triangle-commute/anti-control-pi-and-control-triangle-commute_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.75, 1.0) {};
		\node [style=gn] (1)  at (-0.75, -0.5) {};
		\node [style=ug, rotate=0] (2)  at (0.75, -0.0) {};
		\node [style=rn] (3)  at (0.25, -0.0) {};
		\node [style=gn] (4)  at (0.75, -0.5) {$\pi$};
		\node [style=gn] (5)  at (-0.75, -0.0) {};
		\node [style=gn] (6)  at (0.75, 0.5) {};
		\node [style=none] (7)  at (-0.75, 1.0) {};
		\node [style=ug, rotate=90] (8)  at (-0.25, -0.0) {};
		\node [style=none] (10)  at (-0.75, -1.0) {};
		\node [style=none] (11)  at (0.75, -1.0) {};
		\node [style={{H box}}] (12)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (11.center);
		\draw (1) to (4);
		\draw (3) to (5);
		\draw (4) to (3);
		\draw (6) to (3);
		\draw (7.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-and-control-triangle-commute/anti-control-pi-and-control-triangle-commute_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=90] (13)  at (-0.5, -0.0) {};
		\node [style=gn] (14)  at (1.0, 0.5) {};
		\node [style=none] (15)  at (1.0, 1.0) {};
		\node [style={{H box}}] (16)  at (-0.5, -0.5) {};
		\node [style=gn] (17)  at (-1.0, -0.5) {};
		\node [style=none] (18)  at (1.0, -1.0) {};
		\node [style=ug, rotate=0] (19)  at (1.0, -0.0) {};
		\node [style=none] (20)  at (-1.0, 1.0) {};
		\node [style=none] (21)  at (-1.0, -1.0) {};
		\node [style=gn] (22)  at (-1.0, -0.0) {};
		\node [style=gn] (23)  at (1.0, -0.5) {$\pi$};
		\node [style=gn] (24)  at (0.0, -0.0) {};
		\node [style=rn] (25)  at (0.0, -0.5) {};
		\node [style=rn] (26)  at (0.5, -0.5) {};
		\node [style=gn] (27)  at (-0.25, 1.0) {};
		\node [style=rn] (28)  at (-0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14) to (26);
		\draw (15.center) to (18.center);
		\draw (20.center) to (21.center);
		\draw (22) to (24);
		\draw (25) to (17);
		\draw (25) to (24);
		\draw (25) to (14);
		\draw (26) to (24);
		\draw (26) to (23);
		\draw (28) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-and-control-triangle-commute/anti-control-pi-and-control-triangle-commute_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (29)  at (0.75, -0.5) {$\pi$};
		\node [style=gn] (30)  at (-0.25, -0.5) {};
		\node [style=ug, rotate=0] (31)  at (0.75, -0.0) {};
		\node [style=rn] (33)  at (1.25, -0.5) {};
		\node [style=none] (34)  at (0.75, -1.0) {};
		\node [style=rn] (35)  at (0.25, -0.5) {};
		\node [style=gn] (36)  at (1.25, -0.0) {};
		\node [style=gn] (37)  at (0.75, 0.5) {};
		\node [style=gn] (38)  at (-1.25, -0.5) {};
		\node [style=none] (39)  at (-1.25, -1.0) {};
		\node [style=gn] (40)  at (-1.25, 0.5) {};
		\node [style={{H box}}] (41)  at (-0.25, 0.5) {};
		\node [style=none] (42)  at (-1.25, 1.0) {};
		\node [style=ug, rotate=90] (43)  at (-0.75, -0.5) {};
		\node [style=none] (44)  at (0.75, 1.0) {};
		\node [style={{H box}}] (45)  at (-0.75, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (33) to (36);
		\draw (35) to (30);
		\draw (35) to (29);
		\draw (37) to (35);
		\draw (38) to (30);
		\draw (40) to (37);
		\draw (42.center) to (39.center);
		\draw (44.center) to (34.center);
		\draw (45) to (30);
		\draw (45) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-and-control-triangle-commute/anti-control-pi-and-control-triangle-commute_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (46)  at (0.5, -0.5) {};
		\node [style=none] (47)  at (1.0, -1.0) {};
		\node [style=ug, rotate=90] (48)  at (-0.5, -0.5) {};
		\node [style=none] (50)  at (-1.0, 1.0) {};
		\node [style=gn] (51)  at (0.0, -0.5) {$\pi$};
		\node [style=ug, rotate=0] (52)  at (1.0, -0.0) {};
		\node [style=none] (53)  at (-1.0, -1.0) {};
		\node [style={{H box}}] (54)  at (0.0, 0.5) {};
		\node [style=none] (55)  at (1.0, 1.0) {};
		\node [style=gn] (56)  at (1.0, 0.5) {};
		\node [style=gn] (57)  at (-1.0, -0.5) {};
		\node [style=gn] (58)  at (-1.0, 0.5) {};
		\node [style=gn] (59)  at (1.0, -0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (46) to (51);
		\draw (46) to (59);
		\draw (50.center) to (53.center);
		\draw (55.center) to (47.center);
		\draw (56) to (46);
		\draw (57) to (51);
		\draw (58) to (56);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/anti-control-pi-and-control-triangle-commute/anti-control-pi-and-control-triangle-commute_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=90] (61)  at (-0.25, -0.0) {};
		\node [style=rn] (62)  at (0.25, -0.0) {};
		\node [style=gn] (63)  at (0.75, 0.5) {$\pi$};
		\node [style=none] (64)  at (0.75, 1.0) {};
		\node [style={{H box}}] (65)  at (0.0, 0.5) {};
		\node [style=gn] (66)  at (-0.75, 0.5) {};
		\node [style=none] (67)  at (0.75, -1.0) {};
		\node [style=ug, rotate=0] (68)  at (0.75, -0.0) {};
		\node [style=none] (69)  at (-0.75, 1.0) {};
		\node [style=none] (70)  at (-0.75, -1.0) {};
		\node [style=gn] (71)  at (-0.75, -0.0) {};
		\node [style=gn] (72)  at (0.75, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (62) to (71);
		\draw (63) to (62);
		\draw (64.center) to (67.center);
		\draw (66) to (63);
		\draw (69.center) to (70.center);
		\draw (72) to (62);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-pi-from-v2/bicolor-0-pi-from-v2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (1)  at (0.0, 0.25) {$\pi$};
		\node [style=gn] (2)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-pi-from-v2/bicolor-0-pi-from-v2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.5, -0.25) {};
		\node [style=gn] (3)  at (0.5, 0.25) {};
		\node [style=gn] (5)  at (-0.5, -0.25) {};
		\node [style=rn] (6)  at (-0.5, 0.25) {$\pi$};
		\node [style=gn] (7)  at (0.0, -0.25) {};
		\node [style=rn] (8)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (0) to (3);
		\draw [style=none, bend right=45, looseness=1.00] (3) to (0);
		\draw [style=none] (3) to (0);
		\draw [style=none] (6) to (5);
		\draw [style=none] (8) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-pi-from-v2/bicolor-0-pi-from-v2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (9)  at (0.5, -0.25) {};
		\node [style=gn] (10)  at (-0.5, -0.25) {};
		\node [style=gn] (11)  at (0.0, -0.75) {};
		\node [style=rn] (12)  at (0.0, 0.75) {-$\pi$};
		\node [style=gn] (14)  at (0.5, 0.25) {};
		\node [style=rn] (15)  at (-0.5, 0.25) {$\pi$};
		\node [style=gn] (16)  at (0.0, -0.25) {};
		\node [style=rn] (17)  at (0.0, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (9) to (14);
		\draw [style=none] (12) to (11);
		\draw [style=none, bend right=45, looseness=1.00] (14) to (9);
		\draw [style=none] (14) to (9);
		\draw [style=none] (15) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-pi-from-v2/bicolor-0-pi-from-v2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (18)  at (0.5, 0.25) {};
		\node [style=rn] (19)  at (0.0, 0.75) {-$\pi$};
		\node [style=rn] (20)  at (0.0, -0.25) {$\pi$};
		\node [style=rn] (21)  at (0.5, -0.25) {};
		\node [style=gn] (22)  at (0.0, -0.75) {};
		\node [style=gn] (23)  at (0.0, 0.25) {};
		\node [style=rn] (25)  at (-0.5, 0.25) {};
		\node [style=gn] (26)  at (-0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (18) to (21);
		\draw [style=none] (18) to (21);
		\draw [style=none] (19) to (22);
		\draw [style=none, bend right=45, looseness=1.00] (21) to (18);
		\draw [style=none] (25) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-pi-from-v2/bicolor-0-pi-from-v2_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (27)  at (0.0, -0.0) {$\pi$};
		\node [style=rn] (29)  at (0.0, 0.5) {-$\pi$};
		\node [style=gn] (30)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (29) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-pi-from-v2/bicolor-0-pi-from-v2_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (32)  at (0.0, -0.25) {};
		\node [style=rn] (33)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (33) to (32);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-pi-proof/bicolor-0-pi-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (0.0, -0.25) {};
		\node [style=rn] (3)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (3) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-pi-proof/bicolor-0-pi-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.5, 0.5) {};
		\node [style=rn] (4)  at (0.0, -0.25) {};
		\node [style=rn] (5)  at (-0.5, -0.25) {};
		\node [style=gn] (6)  at (-0.5, 0.25) {};
		\node [style=gn] (7)  at (0.0, 0.25) {};
		\node [style=rn] (50)  at (0.5, -0.5) {};
		\node [style={{H box}}] (51)  at (0.5, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (4) to (7);
		\draw [style=none] (6) to (5);
		\draw [style=none, bend right=45, looseness=1.00] (7) to (4);
		\draw [style=none] (7) to (4);
		\draw [style=none] (50) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-pi-proof/bicolor-0-pi-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (8)  at (-0.375, 0.0) {$\pi$};
		\node [style=gn] (9)  at (0.375, 0.0) {};
		\node [style=ug] (10)  at (-0.375, 0.5) {};
		\node [style=ug, shape border rotate=180] (11)  at (-0.375, -0.5) {};
		\node [style=rn] (12)  at (-0.375, -1.0) {};
		\node [style=ug, shape border rotate=90, xshift=5pt] (14)  at (-0.125, 0.0) {};
		\node [style=rn] (15)  at (-0.375, 1.0) {};
		\node [style=rn] (41)  at (0.125, -1.0) {};
		\node [style=gn] (42)  at (0.125, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (9) to (8);
		\draw [style=none] (12) to (15);
		\draw [style=none, bend right=45, looseness=1.00] (41) to (42);
		\draw [style=none, bend right=45, looseness=1.00] (42) to (41);
		\draw [style=none] (42) to (41);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-pi-proof/bicolor-0-pi-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (16)  at (-0.625, 0.25) {$\pi$};
		\node [style=gn] (17)  at (0.625, 0.25) {};
		\node [style=rn] (18)  at (-0.125, -0.25) {};
		\node [style=ug, shape border rotate=90, xshift=5pt] (20)  at (0.125, 0.25) {};
		\node [style=rn] (21)  at (-0.125, 0.75) {};
		\node [style=gn] (22)  at (-0.125, 0.25) {};
		\node [style=rn] (43)  at (0.375, -0.75) {};
		\node [style=gn] (44)  at (0.375, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (17) to (16);
		\draw [style=none] (18) to (21);
		\draw [style=none, bend right=45, looseness=1.00] (43) to (44);
		\draw [style=none, bend right=45, looseness=1.00] (44) to (43);
		\draw [style=none] (44) to (43);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-pi-proof/bicolor-0-pi-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (23)  at (-0.75, 0.5) {};
		\node [style=gn] (24)  at (0.5, 0.5) {};
		\node [style=ug, xshift=5pt, shape border rotate=90] (25)  at (0.0, 0.5) {};
		\node [style=gn] (27)  at (-0.75, 0.0) {$\pi$};
		\node [style=rn] (28)  at (-0.25, 0.5) {};
		\node [style=rn] (29)  at (-0.75, -0.5) {};
		\node [style=rn] (30)  at (0.25, -0.5) {};
		\node [style=gn] (31)  at (0.25, 0.0) {};
		\node [style=rn] (32)  at (0.75, -0.5) {};
		\node [style=gn] (33)  at (0.75, 0.0) {};
		\node [style=rn] (45)  at (-0.25, -0.5) {};
		\node [style=gn] (46)  at (-0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (23) to (27);
		\draw [style=none] (28) to (24);
		\draw [style=none, bend right=45, looseness=1.00] (30) to (31);
		\draw [style=none, bend right=45, looseness=1.00] (31) to (30);
		\draw [style=none] (31) to (30);
		\draw [style=none, bend right=45, looseness=1.00] (32) to (33);
		\draw [style=none, bend right=45, looseness=1.00] (33) to (32);
		\draw [style=none] (33) to (32);
		\draw [style=none, bend right=45, looseness=1.00] (45) to (46);
		\draw [style=none, bend right=45, looseness=1.00] (46) to (45);
		\draw [style=none] (46) to (45);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-pi-proof/bicolor-0-pi-proof_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (34)  at (-0.5, 0.25) {};
		\node [style=gn] (36)  at (0.5, 0.25) {};
		\node [style=rn] (37)  at (0.5, -0.25) {};
		\node [style=rn] (38)  at (0.0, 0.25) {};
		\node [style=gn] (39)  at (-0.5, -0.25) {$\pi$};
		\node [style=gn] (40)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (36) to (37);
		\draw [style=none] (36) to (37);
		\draw [style=none, bend right=45, looseness=1.00] (37) to (36);
		\draw [style=none] (38) to (40);
		\draw [style=none] (39) to (34);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/bicolor-0-pi-proof/bicolor-0-pi-proof_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (48)  at (0.0, -0.25) {$\pi$};
		\node [style=rn] (49)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (48) to (49);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cos-alpha/cos-alpha_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.75, 0.5) {};
		\node [style=none] (1)  at (0.25, -1.0) {};
		\node [style=ug, rotate=206.56] (2)  at (0.0, -0.0) {};
		\node [style=gn] (3)  at (-0.25, 0.5) {};
		\node [style=gn] (4)  at (0.25, -0.5) {};
		\node [style=gn] (5)  at (-0.25, 1.0) {$\alpha$};
		\node [style=gn] (6)  at (0.75, 1.0) {-$\alpha$};
		\node [style=ug, rotate=90] (7)  at (-0.25, -0.5) {};
		\node [style=gn] (8)  at (-0.75, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (3) to (4);
		\draw [style=none] (3) to (0);
		\draw [style=none] (4) to (1.center);
		\draw [style=none] (4) to (0);
		\draw [style=none] (5) to (3);
		\draw [style=none] (6) to (0);
		\draw [style=none] (8) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/cos-alpha/cos-alpha_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (55)  at (0.0, -0.0) {};
		\node [style=none] (56)  at (0.0, -0.5) {};
		\node [style=gn] (57)  at (0.25, 0.5) {-$\alpha$};
		\node [style=gn] (59)  at (-0.25, 0.5) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (55) to (56.center);
		\draw [style=none] (57) to (55);
		\draw [style=none] (59) to (55);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ctrl-2-and-anti-ctrl-2/ctrl-2-and-anti-ctrl-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, shape border rotate=180] (0)  at (-0.25, 0.25) {};
		\node [style=gn] (1)  at (0.0, -0.25) {};
		\node [style=gn] (2)  at (-0.25, 0.75) {};
		\node [style=ug, shape border rotate=0] (3)  at (0.25, 0.25) {};
		\node [style=gn] (4)  at (0.25, 0.75) {};
		\node [style=none] (5)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0) to (1);
		\draw [style=none] (1) to (5.center);
		\draw [style=none] (2) to (0);
		\draw [style=none] (3) to (1);
		\draw [style=none] (3) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ctrl-2-and-anti-ctrl-2/ctrl-2-and-anti-ctrl-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (7)  at (-0.375, -0.375) {};
		\node [style=none] (8)  at (-0.375, -0.875) {};
		\node [style=ug, xshift=3.5pt, shape border rotate=-90] (9)  at (-0.125, -0.375) {};
		\node [style=gn] (10)  at (0.375, -0.375) {};
		\node [style={{H box}}, yshift=3.5pt] (11)  at (-0.375, 0.375) {};
		\node [style=ug, shape border rotate=180] (12)  at (-0.375, 0.125) {};
		\node [style=rn] (13)  at (-0.375, 0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (10) to (7);
		\draw [style=none] (13) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ctrl-2-and-anti-ctrl-2/ctrl-2-and-anti-ctrl-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, shape border rotate=180] (15)  at (-0.25, 0.25) {};
		\node [style=none] (16)  at (-0.25, -0.75) {};
		\node [style=rn] (17)  at (-0.25, 0.75) {};
		\node [style=rn] (18)  at (-0.25, -0.25) {$\pi$};
		\node [style=gn] (19)  at (0.25, -0.25) {};
		\node [style=rn] (20)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (17) to (16.center);
		\draw [style=none] (20) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ctrl-2-and-anti-ctrl-2/ctrl-2-and-anti-ctrl-2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (22)  at (0.25, 0.125) {};
		\node [style=rn] (23)  at (-0.25, 0.375) {$\pi$};
		\node [style=none] (24)  at (-0.25, -0.625) {};
		\node [style=rn] (25)  at (0.25, 0.625) {};
		\node [style=ug, shape border rotate=0] (26)  at (-0.25, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (23) to (24.center);
		\draw [style=none] (25) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ctrl-2-and-anti-ctrl-2/ctrl-2-and-anti-ctrl-2_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (27)  at (0.0, -0.625) {};
		\node [style=gn] (29)  at (0.0, 0.625) {};
		\node [style=gn] (30)  at (0.0, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (30) to (27.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/euler-decomp-proof/euler-decomp-proof_07.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (71)  at (0.0, -0.0) {};
		\node [style=none] (72)  at (0.0, 0.5) {};
		\node [style=none] (73)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (72.center) to (73.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/h-loop-from-v2/h-loop-from-v2_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (51)  at (0.0, 0.5) {$\pi$};
		\node [style=none] (53)  at (0.0, -0.5) {};
		\node [style={{H box}}] (54)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (53.center) to (51);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/h-loop-from-v2/h-loop-from-v2_07.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (55)  at (0.0, 0.25) {$\pi$};
		\node [style=none] (57)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (55) to (57.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-involution-proof/hadamard-involution-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (1)  at (0.0, 0.125) {};
		\node [style={{H box}}] (2)  at (0.0, -0.125) {};
		\node [style=none] (3)  at (0.0, -0.375) {};
		\node [style=none] (4)  at (0.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-involution-proof/hadamard-involution-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}] (8)  at (0.0, 0.5) {};
		\node [style=none] (9)  at (0.0, 0.75) {};
		\node [style=none] (10)  at (0.0, -0.75) {};
		\node [style={{H box}}] (11)  at (0.0, -0.5) {};
		\node [style=rn] (12)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-involution-proof/hadamard-involution-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (14)  at (0.0, 0.5) {};
		\node [style=none] (15)  at (0.0, -0.5) {};
		\node [style=gn] (16)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (14.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hadamard-involution-proof/hadamard-involution-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (5)  at (0.0, -0.375) {};
		\node [style=none] (6)  at (0.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hopf-proof/hopf-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0)  at (0.25, 0.5) {};
		\node [style=rn] (1)  at (-0.25, 0.75) {};
		\node [style=gn] (2)  at (-0.25, 0.25) {};
		\node [style=rn] (3)  at (-0.25, -0.25) {};
		\node [style=gn] (4)  at (-0.25, -0.75) {};
		\node [style=gn] (5)  at (0.25, -0.5) {};
		\node [style=none] (6)  at (0.25, 1.0) {};
		\node [style=none] (7)  at (0.25, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (0) to (5);
		\draw [bend left=45, looseness=1.00] (0) to (5);
		\draw (0) to (6.center);
		\draw (1) to (2);
		\draw (3) to (4);
		\draw (5) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hopf-proof/hopf-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (9)  at (-0.625, 0.25) {};
		\node [style=rn] (10)  at (-0.625, -0.25) {};
		\node [style=gn] (11)  at (-0.625, -0.75) {};
		\node [style=gn] (12)  at (-0.125, -0.5) {};
		\node [style=none] (13)  at (-0.125, 1.0) {};
		\node [style=rn] (14)  at (-0.125, 0.5) {};
		\node [style=rn] (15)  at (-0.625, 0.75) {};
		\node [style=none] (16)  at (-0.125, -1.0) {};
		\node [style=gn] (17)  at (0.625, -0.5) {};
		\node [style=rn] (18)  at (0.625, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10) to (11);
		\draw (12) to (16.center);
		\draw [style=none] (12) to (18);
		\draw [bend right=45, looseness=1.00] (14) to (12);
		\draw (14) to (13.center);
		\draw [style=none] (14) to (17);
		\draw (15) to (9);
		\draw [bend left=45, looseness=1.00] (18) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hopf-proof/hopf-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (-0.125, 1.0) {};
		\node [style=rn] (20)  at (0.625, 0.5) {};
		\node [style=gn] (21)  at (-0.625, -0.75) {};
		\node [style=rn] (23)  at (-0.125, 0.5) {};
		\node [style=none] (24)  at (-0.125, -1.0) {};
		\node [style=gn] (25)  at (-0.625, 0.25) {};
		\node [style=gn] (26)  at (-0.125, -0.5) {};
		\node [style=gn] (27)  at (0.625, -0.5) {};
		\node [style=rn] (28)  at (-0.625, 0.75) {};
		\node [style=rn] (29)  at (-0.625, -0.25) {};
		\node [style=gn] (30)  at (0.625, -1.0) {};
		\node [style=rn] (31)  at (0.625, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=45, looseness=1.00] (20) to (27);
		\draw [bend right=45, looseness=1.00] (23) to (26);
		\draw (23) to (19.center);
		\draw [style=none] (23) to (27);
		\draw (26) to (24.center);
		\draw [style=none] (26) to (20);
		\draw [style=none] (27) to (30);
		\draw (28) to (25);
		\draw (29) to (21);
		\draw [style=none] (31) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hopf-proof/hopf-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (32)  at (-0.625, 0.75) {};
		\node [style=none] (33)  at (-0.125, 1.0) {};
		\node [style=rn] (34)  at (0.625, 0.75) {};
		\node [style=rn] (35)  at (0.125, -0.25) {};
		\node [style=gn] (36)  at (-0.625, 0.25) {};
		\node [style=none] (37)  at (-0.125, -1.0) {};
		\node [style=gn] (38)  at (0.625, -0.75) {};
		\node [style=gn] (40)  at (0.125, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (32) to (36);
		\draw [style=none] (33.center) to (40);
		\draw (35) to (40);
		\draw [style=none] (35) to (37.center);
		\draw [style=none] (38) to (35);
		\draw [style=none] (40) to (34);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hopf-proof/hopf-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (42)  at (0.375, -0.75) {};
		\node [style=none] (43)  at (-0.375, 1.0) {};
		\node [style=rn] (44)  at (-0.375, 0.5) {};
		\node [style=rn] (45)  at (-0.125, -0.25) {};
		\node [style=none] (46)  at (-0.375, -1.0) {};
		\node [style=rn] (47)  at (0.125, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (42) to (45);
		\draw [style=none] (44) to (43.center);
		\draw [style=none] (45) to (46.center);
		\draw [style=none] (47) to (45);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/hopf-proof/hopf-proof_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (48)  at (0.0, 1.0) {};
		\node [style=rn] (49)  at (0.0, 0.5) {};
		\node [style=gn] (50)  at (0.0, -0.5) {};
		\node [style=none] (52)  at (0.0, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (49) to (48.center);
		\draw [style=none] (50) to (52.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/inverse-of-triangle/inverse-of-triangle_07.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (41)  at (0.0, -0.75) {};
		\node [style=none] (42)  at (0.0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (42.center) to (41.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-on-triangle-from-v2/ket-0-on-triangle-from-v2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, -0.5) {};
		\node [style=ug, rotate=0] (1)  at (0.0, -0.0) {};
		\node [style=rn] (2)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-on-triangle-from-v2/ket-0-on-triangle-from-v2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=0] (3)  at (0.0, -0.25) {};
		\node [style=rn] (4)  at (0.0, 0.75) {};
		\node [style=gn] (6)  at (0.0, 0.25) {$\pi$};
		\node [style=none] (7)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (4) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-on-triangle-from-v2/ket-0-on-triangle-from-v2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (8)  at (-0.25, -1.5) {};
		\node [style=ug, rotate=180] (9)  at (-0.25, -0.5) {};
		\node [style=gn] (10)  at (0.25, -0.25) {};
		\node [style=rn] (12)  at (0.25, 0.25) {};
		\node [style=gn] (13)  at (-0.25, 0.5) {$\pi$};
		\node [style=ug, rotate=180] (14)  at (-0.25, 1.0) {};
		\node [style=gn] (15)  at (-0.25, 1.5) {$\pi$};
		\node [style=rn] (17)  at (-0.25, -0.0) {$\pi$};
		\node [style=rn] (18)  at (-0.25, -1.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (12) to (10);
		\draw [style=none] (15) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-on-triangle-from-v2/ket-0-on-triangle-from-v2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (19)  at (-0.25, 1.75) {};
		\node [style=ug, rotate=180] (20)  at (-0.25, -0.75) {};
		\node [style=rn] (21)  at (-0.25, 0.75) {$\pi$};
		\node [style=ug, rotate=0] (22)  at (-0.25, 0.25) {};
		\node [style=rn] (23)  at (-0.25, -1.25) {$\pi$};
		\node [style=gn] (24)  at (-0.25, -0.25) {$\pi$};
		\node [style=none] (25)  at (-0.25, -1.75) {};
		\node [style=gn] (26)  at (-0.25, 1.25) {$\pi$};
		\node [style=rn] (27)  at (0.25, 0.0) {$\pi$};
		\node [style=gn] (28)  at (0.25, -0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (19) to (26);
		\draw [style=none] (26) to (25.center);
		\draw [style=none] (27) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-on-triangle-from-v2/ket-0-on-triangle-from-v2_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (29)  at (-0.25, 0.5) {$\pi$};
		\node [style=gn] (30)  at (-0.25, -0.0) {$\pi$};
		\node [style=gn] (31)  at (0.25, -0.25) {};
		\node [style=none] (32)  at (-0.25, -1.0) {};
		\node [style=rn] (34)  at (0.25, 0.25) {};
		\node [style=gn] (35)  at (-0.25, 1.0) {};
		\node [style=ug, rotate=180] (36)  at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (30) to (32.center);
		\draw [style=none] (34) to (31);
		\draw [style=none] (35) to (30);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-on-triangle-from-v2/ket-0-on-triangle-from-v2_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=180] (38)  at (-0.25, 0.0) {};
		\node [style=gn] (39)  at (-0.25, 0.5) {$\pi$};
		\node [style=none] (40)  at (-0.25, -0.5) {};
		\node [style=gn] (41)  at (0.25, -0.25) {};
		\node [style=rn] (42)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (39) to (40.center);
		\draw [style=none] (42) to (41);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-on-triangle-from-v2/ket-0-on-triangle-from-v2_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (44)  at (0.0, -0.25) {};
		\node [style=rn] (45)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (45) to (44.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-0-on-upside-down-triangle/ket-0-on-upside-down-triangle_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, shape border rotate=180] (0)  at (0.0, 0.0) {};
		\node [style=none] (1)  at (0.0, -0.5) {};
		\node [style=rn] (3)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (3) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-1-on-triangle/ket-1-on-triangle_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (0)  at (0.0, 0.0) {};
		\node [style=rn] (1)  at (0.0, 0.5) {$\pi$};
		\node [style=none] (2)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-1-on-triangle/ket-1-on-triangle_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=180] (4)  at (0.0, 0.25) {};
		\node [style=none] (5)  at (0.0, -0.75) {};
		\node [style=rn] (6)  at (0.0, -0.25) {$\pi$};
		\node [style=rn] (7)  at (0.0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (7) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-1-on-triangle/ket-1-on-triangle_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (9)  at (-0.25, 0.375) {};
		\node [style=gn] (10)  at (0.25, 0.625) {};
		\node [style=rn] (11)  at (-0.25, -0.125) {$\pi$};
		\node [style=none] (12)  at (-0.25, -0.625) {};
		\node [style=rn] (13)  at (0.25, 0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (9) to (12.center);
		\draw [style=none] (10) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-1-on-triangle/ket-1-on-triangle_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (14)  at (-0.25, 0.125) {};
		\node [style=gn] (15)  at (0.25, 0.375) {};
		\node [style=rn] (16)  at (0.25, -0.125) {};
		\node [style=none] (18)  at (-0.25, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (14) to (18.center);
		\draw [style=none] (15) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-1-on-upside-down-triangle/ket-1-on-upside-down-triangle_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, shape border rotate=180] (0)  at (0.0, 0.0) {};
		\node [style=none] (1)  at (0.0, -0.5) {};
		\node [style=rn] (10)  at (0.0, 0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (10) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-1-on-upside-down-triangle/ket-1-on-upside-down-triangle_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, shape border rotate=0] (3)  at (0.0, 0.25) {};
		\node [style=none] (4)  at (0.0, -0.75) {};
		\node [style=rn] (5)  at (0.0, 0.75) {};
		\node [style=rn] (6)  at (0.0, -0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-1-on-upside-down-triangle/ket-1-on-upside-down-triangle_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (8)  at (0.0, 0.0) {$\pi$};
		\node [style=none] (9)  at (0.0, -0.5) {};
		\node [style=rn] (14)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (14) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-1-on-upside-down-triangle/ket-1-on-upside-down-triangle_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (11)  at (0.0, -0.25) {};
		\node [style=rn] (12)  at (0.0, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (12) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-minus-on-upside-down-triangle-from-v2/ket-minus-on-upside-down-triangle-from-v2_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (38)  at (0.0, -0.25) {};
		\node [style=rn] (40)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (40) to (38.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-minus-on-upside-down-triangle/ket-minus-on-upside-down-triangle_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, shape border rotate=180] (0)  at (0.25, -0.0) {};
		\node [style=none] (1)  at (0.25, -0.5) {};
		\node [style=gn] (3)  at (0.25, 0.5) {$\pi$};
		\node [style=gn] (4)  at (-0.25, 0.5) {};
		\node [style=rn] (5)  at (-0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (3) to (1.center);
		\draw [style=none] (5) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-minus-on-upside-down-triangle/ket-minus-on-upside-down-triangle_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (6)  at (0.0, -0.0) {$\pi$};
		\node [style=ug, shape border rotate=180] (7)  at (0.0, -0.5) {};
		\node [style=none] (8)  at (0.0, -1.0) {};
		\node [style=ug, shape border rotate=0] (9)  at (0.0, 0.5) {};
		\node [style=rn] (10)  at (0.0, 1.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (6) to (8.center);
		\draw [style=none] (6) to (10);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-minus-on-upside-down-triangle/ket-minus-on-upside-down-triangle_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12)  at (0.0, -0.5) {};
		\node [style=rn] (13)  at (0.0, 0.5) {};
		\node [style=ug, shape border rotate=0] (14)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (13) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ket-minus-on-upside-down-triangle/ket-minus-on-upside-down-triangle_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (16)  at (0.0, 0.25) {};
		\node [style=none] (17)  at (0.0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (16) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/looped-triangle/looped-triangle_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.125, 0.5) {};
		\node [style=rn] (1)  at (0.125, -0.5) {};
		\node [style=none] (2)  at (0.125, 1.0) {};
		\node [style=none] (3)  at (0.125, -1.0) {};
		\node [style=ug, shape border rotate=0] (5)  at (0.375, -0.0) {};
		\node [style=rn] (13)  at (-0.375, -0.0) {};
		\node [style=gn] (14)  at (-0.375, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (0) to (1);
		\draw [style=none, bend right=45, looseness=1.00] (1) to (0);
		\draw [style=none] (1) to (3.center);
		\draw [style=none] (2.center) to (0);
		\draw [style=none] (14) to (13);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/looped-triangle/looped-triangle_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (6)  at (-0.5, -0.0) {};
		\node [style=none] (7)  at (-0.5, -1.0) {};
		\node [style=gn] (8)  at (0.0, 0.5) {};
		\node [style=none] (9)  at (0.0, 1.0) {};
		\node [style=ug, shape border rotate=0] (10)  at (0.0, -0.0) {};
		\node [style=gn] (11)  at (0.0, -0.5) {};
		\node [style=gn] (12)  at (0.0, -1.0) {};
		\node [style=rn] (15)  at (0.5, 0.75) {};
		\node [style=gn] (16)  at (0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (6) to (7.center);
		\draw [style=none] (8) to (6);
		\draw [style=none] (9.center) to (8);
		\draw [style=none] (11) to (6);
		\draw [style=none] (12) to (8);
		\draw [style=none] (16) to (15);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/looped-triangle/looped-triangle_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (18)  at (-0.25, -0.75) {};
		\node [style=none] (19)  at (0.25, 1.25) {};
		\node [style=gn] (20)  at (0.25, -0.25) {};
		\node [style=gn] (21)  at (0.25, 0.75) {};
		\node [style=rn] (22)  at (-0.25, 0.25) {};
		\node [style=ug, shape border rotate=0] (23)  at (0.25, 0.25) {};
		\node [style=rn] (24)  at (0.25, -1.25) {};
		\node [style=ug, shape border rotate=0] (25)  at (0.25, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (19.center) to (21);
		\draw [style=none] (20) to (22);
		\draw [style=none] (21) to (22);
		\draw [style=none] (22) to (18.center);
		\draw [style=none] (24) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/looped-triangle/looped-triangle_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (26)  at (0.25, 1.25) {};
		\node [style=rn] (28)  at (-0.25, -0.25) {};
		\node [style=none] (29)  at (-0.25, -1.25) {};
		\node [style=ug, shape border rotate=0] (30)  at (0.25, -0.25) {};
		\node [style=gn] (31)  at (0.25, 0.25) {};
		\node [style=ug, shape border rotate=0] (32)  at (0.25, 0.75) {};
		\node [style=gn] (33)  at (0.25, -0.75) {};
		\node [style=rn] (34)  at (0.25, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (26.center) to (31);
		\draw [style=none] (28) to (29.center);
		\draw [style=none] (31) to (28);
		\draw [style=none] (33) to (28);
		\draw [style=none] (34) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/looped-triangle/looped-triangle_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (35)  at (0.25, 1.25) {};
		\node [style=rn] (36)  at (-0.25, -0.25) {};
		\node [style=gn] (37)  at (0.25, 0.25) {};
		\node [style=ug, shape border rotate=0] (38)  at (0.25, 0.75) {};
		\node [style=none] (40)  at (-0.25, -1.25) {};
		\node [style=ug, shape border rotate=0] (41)  at (0.25, -0.25) {};
		\node [style=rn] (42)  at (0.25, -0.75) {};
		\node [style=gn] (43)  at (-0.25, 0.75) {};
		\node [style=rn] (44)  at (-0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (35.center) to (37);
		\draw [style=none] (36) to (40.center);
		\draw [style=none] (37) to (36);
		\draw [style=none] (42) to (37);
		\draw [style=none, bend right=45, looseness=1.00] (43) to (44);
		\draw [style=none] (43) to (44);
		\draw [style=none, bend right=45, looseness=1.00] (44) to (43);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/looped-triangle/looped-triangle_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, shape border rotate=0] (45)  at (0.0, -0.0) {};
		\node [style=none] (46)  at (0.0, -0.75) {};
		\node [style=none] (48)  at (0.0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (46.center) to (48.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-triangle-is-symmetrical/not-triangle-is-symmetrical_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (0)  at (0.0, -0.25) {};
		\node [style=rn] (1)  at (0.0, 0.25) {$\pi$};
		\node [style=none] (2)  at (0.0, 0.75) {};
		\node [style=none] (3)  at (0.0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-triangle-is-symmetrical/not-triangle-is-symmetrical_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (5)  at (0.0, 0.5) {};
		\node [style=none] (6)  at (0.0, 1.0) {};
		\node [style=none] (7)  at (0.0, -1.0) {};
		\node [style=gn] (8)  at (0.0, -0.0) {$\pi$};
		\node [style=ug, rotate=180] (9)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (7.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-triangle-is-symmetrical/not-triangle-is-symmetrical_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (11)  at (0.0, 0.5) {};
		\node [style=none] (12)  at (0.0, 0.75) {};
		\node [style=none] (13)  at (0.0, -0.75) {};
		\node [style=ug, rotate=180] (14)  at (0.0, -0.5) {};
		\node [style=gn] (15)  at (0.0, -0.0) {$\pi$};
		\node [style=none] (16)  at (0.5, -1.0) {};
		\node [style=none] (17)  at (0.5, 0.75) {};
		\node [style=none] (18)  at (-0.5, -0.75) {};
		\node [style=none] (19)  at (-0.5, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend left=90, looseness=1.50] (12.center) to (17.center);
		\draw [style=none] (13.center) to (12.center);
		\draw [style=none, bend left=90, looseness=1.50] (13.center) to (18.center);
		\draw [style=none] (16.center) to (17.center);
		\draw [style=none] (18.center) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/not-triangle-is-symmetrical/not-triangle-is-symmetrical_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (21)  at (0.0, -0.75) {};
		\node [style=none] (22)  at (0.0, 0.75) {};
		\node [style=ug, rotate=180] (23)  at (0.0, 0.25) {};
		\node [style=rn] (24)  at (0.0, -0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (21.center) to (22.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-triangles/parallel-triangles_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.0, 0.5) {};
		\node [style=gn] (1)  at (0.0, -0.5) {};
		\node [style=none] (2)  at (0.0, 1.0) {};
		\node [style=none] (3)  at (0.0, -1.0) {};
		\node [style=ug, shape border rotate=0] (22)  at (-0.25, -0.0) {};
		\node [style=ug, shape border rotate=0] (23)  at (0.25, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (0) to (1);
		\draw [style=none, bend right=45, looseness=1.00] (1) to (0);
		\draw [style=none] (1) to (3.center);
		\draw [style=none] (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-triangles/parallel-triangles_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, shape border rotate=0] (5)  at (0.25, 0.0) {};
		\node [style=gn] (6)  at (0.0, 0.5) {};
		\node [style=none] (7)  at (-0.25, -1.0) {};
		\node [style=ug, shape border rotate=0] (8)  at (-0.25, 0.0) {};
		\node [style=gn] (9)  at (-0.25, -0.5) {};
		\node [style=none] (10)  at (0.0, 1.0) {};
		\node [style=rn] (11)  at (0.25, -0.5) {};
		\node [style=rn] (12)  at (0.25, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5) to (6);
		\draw [style=none] (6) to (8);
		\draw [style=none] (8) to (9);
		\draw [style=none] (9) to (7.center);
		\draw [style=none] (9) to (11);
		\draw [style=none] (10.center) to (6);
		\draw [style=none] (11) to (5);
		\draw [style=none] (12) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-triangles/parallel-triangles_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (13)  at (-0.25, 0.875) {};
		\node [style=none] (14)  at (-0.5, -0.875) {};
		\node [style=gn] (15)  at (-0.25, 0.375) {};
		\node [style=ug, shape border rotate=0] (17)  at (0.0, -0.125) {};
		\node [style=ug, shape border rotate=0] (18)  at (-0.5, -0.125) {};
		\node [style=rn] (19)  at (0.0, -0.625) {};
		\node [style=gn] (20)  at (0.5, 0.125) {};
		\node [style=rn] (21)  at (0.5, -0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (13.center) to (15);
		\draw [style=none] (15) to (18);
		\draw [style=none] (17) to (15);
		\draw [style=none] (18) to (14.center);
		\draw [style=none] (19) to (17);
		\draw [style=none, bend right=45, looseness=1.00] (20) to (21);
		\draw [style=none] (20) to (21);
		\draw [style=none, bend right=45, looseness=1.00] (21) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-triangles/parallel-triangles_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (24)  at (0.0, 0.375) {};
		\node [style=none] (25)  at (-0.25, -0.875) {};
		\node [style=gn] (26)  at (0.25, -0.125) {};
		\node [style=ug, shape border rotate=0] (27)  at (-0.25, -0.125) {};
		\node [style=none] (28)  at (0.0, 0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (24) to (27);
		\draw [style=none] (24) to (26);
		\draw [style=none] (27) to (25.center);
		\draw [style=none] (28.center) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/parallel-triangles/parallel-triangles_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (31)  at (0.0, -0.75) {};
		\node [style=ug, shape border rotate=0] (32)  at (0.0, 0.0) {};
		\node [style=none] (33)  at (0.0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (31.center) to (33.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1b-proof/rule-1b-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.0, 0.625) {};
		\node [style=dot] (1)  at (0.0, 0.375) {};
		\node [style=dot] (2)  at (-0.5, -0.125) {};
		\node [style=none] (4)  at (0.5, -0.875) {};
		\node [style=none] (6)  at (0.0, 0.875) {};
		\node [style=dot] (7)  at (-0.5, -0.375) {};
		\node [style=none] (9)  at (0.5, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-120, looseness=0.75] (1) to (2);
		\draw [in=90, out=-60, looseness=0.75] (1) to (9.center);
		\draw (2) to (7);
		\draw (6.center) to (1);
		\draw [in=-135, out=-45, loop] (7) to ();
		\draw (9.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1b-proof/rule-1b-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (11)  at (0.5, -0.5) {};
		\node [style=none] (12)  at (0.0, 1.0) {};
		\node [style=rn] (13)  at (-0.5, -0.5) {};
		\node [style=ug, rotate=26.56] (14)  at (0.25, -0.0) {};
		\node [style=gn] (15)  at (0.0, 0.5) {};
		\node [style=none] (16)  at (0.5, -1.0) {};
		\node [style=rn] (17)  at (-0.5, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (11) to (16.center);
		\draw (11) to (13);
		\draw (12.center) to (15);
		\draw (13) to (17);
		\draw [style=none] (15) to (13);
		\draw [style=none] (15) to (11);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1b-proof/rule-1b-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (20)  at (-0.5, -1.0) {};
		\node [style=gn] (21)  at (-0.5, -0.5) {};
		\node [style=gn] (22)  at (0.0, 0.5) {};
		\node [style=ug, rotate=-26.56] (23)  at (-0.25, -0.0) {};
		\node [style=none] (24)  at (0.0, 1.0) {};
		\node [style=rn] (25)  at (0.5, -0.5) {};
		\node [style=none] (26)  at (0.5, -1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (21) to (25);
		\draw (21) to (20);
		\draw [style=none] (22) to (25);
		\draw [style=none] (22) to (21);
		\draw (24.center) to (22);
		\draw (25) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1b-proof/rule-1b-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (18)  at (0.5, 0.75) {};
		\node [style=rn] (19)  at (0.5, 0.25) {};
		\node [style=none] (27)  at (0.5, -1.0) {};
		\node [style=none] (28)  at (0.0, 1.0) {};
		\node [style=rn] (29)  at (-0.5, -0.5) {};
		\node [style=ug, rotate=-26.56] (30)  at (-0.25, -0.0) {};
		\node [style=rn] (32)  at (0.5, -0.5) {};
		\node [style=gn] (33)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=45, looseness=1.00] (18) to (19);
		\draw [style=none, bend right=45, looseness=1.00] (18) to (19);
		\draw (19) to (18);
		\draw (28.center) to (33);
		\draw (32) to (27.center);
		\draw [style=none] (33) to (32);
		\draw (33) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1b-proof/rule-1b-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (35)  at (0.125, -1.0) {};
		\node [style=none] (36)  at (0.125, 1.0) {};
		\node [style=gn] (37)  at (0.125, 0.5) {};
		\node [style=gn] (38)  at (-0.125, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (36.center) to (35.center);
		\draw (37) to (38);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-1b-proof/rule-1b-proof_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3)  at (0.0, -1.0) {};
		\node [style=none] (5)  at (0.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-3b-proof/rule-3b-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, -0.375) {};
		\node [style=dot] (1)  at (0.0, 0.125) {};
		\node [style={white dot}] (4)  at (-0.5, -0.375) {};
		\node [style={white dot}] (5)  at (0.5, -0.375) {};
		\node [style=none] (7)  at (0.5, -0.625) {};
		\node [style=none] (8)  at (-0.5, -0.625) {};
		\node [style=none] (9)  at (0.5, -0.375) {};
		\node [style=none] (11)  at (0.0, 0.625) {};
		\node [style=dot] (15)  at (0.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (8.center);
		\draw [in=90, out=-120, looseness=0.75] (1) to (0.center);
		\draw [in=90, out=-60, looseness=0.75] (1) to (9.center);
		\draw (9.center) to (7.center);
		\draw (11.center) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-3b-proof/rule-3b-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (0.375, 1.25) {};
		\node [style=gn] (18)  at (0.375, 0.75) {};
		\node [style=rn] (19)  at (-0.375, -0.25) {};
		\node [style=gn] (20)  at (0.375, -0.25) {};
		\node [style=rn] (21)  at (-0.375, 0.5) {};
		\node [style=ug, rotate=0] (22)  at (0.375, 0.25) {};
		\node [style=gn] (23)  at (-0.375, 1.0) {};
		\node [style=gn] (24)  at (-0.375, -0.75) {$\pi$};
		\node [style=gn] (25)  at (0.375, -0.75) {$\pi$};
		\node [style=none] (26)  at (-0.375, -1.25) {};
		\node [style=none] (27)  at (0.375, -1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (17.center) to (20);
		\draw [bend right=15, looseness=1.00] (18) to (19);
		\draw (19) to (26.center);
		\draw (20) to (19);
		\draw (20) to (27.center);
		\draw (23) to (21);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-3b-proof/rule-3b-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (28)  at (-0.375, -0.0) {};
		\node [style=gn] (29)  at (0.375, -0.75) {};
		\node [style=none] (30)  at (0.375, 1.25) {};
		\node [style=ug, rotate=0] (31)  at (0.375, -0.25) {};
		\node [style=gn] (32)  at (0.375, 0.75) {$\pi$};
		\node [style=none] (33)  at (-0.375, -1.25) {};
		\node [style=gn] (34)  at (-0.375, 0.5) {};
		\node [style=gn] (35)  at (0.375, 0.25) {};
		\node [style=none] (36)  at (0.375, -1.25) {};
		\node [style=rn] (37)  at (-0.375, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (29) to (37);
		\draw (29) to (36.center);
		\draw (30.center) to (29);
		\draw (34) to (28);
		\draw [bend right=15, looseness=1.00] (35) to (37);
		\draw (37) to (33.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-3b-proof/rule-3b-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={white dot}] (2)  at (0.0, 0.375) {};
		\node [style=dot] (6)  at (0.0, 0.125) {};
		\node [style=none] (10)  at (0.5, -0.625) {};
		\node [style=dot] (12)  at (0.0, -0.125) {};
		\node [style=none] (13)  at (-0.5, -0.625) {};
		\node [style=none] (14)  at (0.0, 0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-120, looseness=0.75] (12) to (13.center);
		\draw [in=90, out=-60, looseness=0.75] (12) to (10.center);
		\draw (14.center) to (12);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-5c-proof/rule-5c-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (2)  at (0.0, 0.125) {};
		\node [style=dot] (3)  at (0.0, -0.125) {};
		\node [style=dot] (5)  at (0.0, -0.375) {};
		\node [style=dot] (6)  at (0.0, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-135, out=-45, loop] (5) to ();
		\draw [in=135, out=45, loop] (6) to ();
		\draw (6) to (5);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-5c-proof/rule-5c-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (10)  at (-0.25, 0.5) {};
		\node [style=rn] (11)  at (-0.25, -0.5) {};
		\node [style=rn] (12)  at (0.25, -0.75) {};
		\node [style=gn] (13)  at (0.25, -0.25) {};
		\node [style=rn] (14)  at (0.25, 0.25) {};
		\node [style=gn] (15)  at (0.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10) to (11);
		\draw (12) to (13);
		\draw [bend left=45, looseness=1.00] (13) to (12);
		\draw [style=none, bend right=45, looseness=1.00] (13) to (12);
		\draw (14) to (15);
		\draw [bend left=45, looseness=1.00] (15) to (14);
		\draw [style=none, bend right=45, looseness=1.00] (15) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-5c-proof/rule-5c-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (16)  at (0.375, 0.25) {};
		\node [style=gn] (17)  at (0.375, -0.25) {};
		\node [style=gn] (19)  at (0.375, 0.75) {};
		\node [style=rn] (20)  at (0.375, -0.75) {};
		\node [style=gn] (21)  at (-0.375, -0.25) {};
		\node [style=rn] (22)  at (-0.375, -0.75) {};
		\node [style=rn] (23)  at (-0.375, 0.25) {};
		\node [style=gn] (24)  at (-0.375, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (16) to (19);
		\draw [bend left=45, looseness=1.00] (17) to (20);
		\draw [style=none, bend right=45, looseness=1.00] (17) to (20);
		\draw [bend left=45, looseness=1.00] (19) to (16);
		\draw [style=none, bend right=45, looseness=1.00] (19) to (16);
		\draw (20) to (17);
		\draw (22) to (21);
		\draw (23) to (24);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-5c-proof/rule-5c-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.25, -0.25) {};
		\node [style=none] (1)  at (0.25, 0.25) {};
		\node [style=none] (7)  at (-0.25, 0.25) {};
		\node [style=none] (8)  at (-0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=dashed] (0.center) to (8.center);
		\draw [style=dashed] (1.center) to (0.center);
		\draw [style=dashed] (7.center) to (8.center);
		\draw [style=dashed] (7.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-7b-proof/rule-7b-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (2)  at (0.375, -0.375) {};
		\node [style=none] (3)  at (-0.375, 0.125) {};
		\node [style=none] (6)  at (0.375, 0.875) {};
		\node [style=none] (7)  at (0.375, 0.125) {};
		\node [style=none] (8)  at (-0.375, 0.875) {};
		\node [style=none] (12)  at (0.375, -0.875) {};
		\node [style=none] (13)  at (-0.375, -0.875) {};
		\node [style=zwcross] (54)  at (0.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=90, looseness=0.75] (3.center) to (6.center);
		\draw (3.center) to (13.center);
		\draw (7.center) to (12.center);
		\draw [in=90, out=-90, looseness=0.75] (8.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-7b-proof/rule-7b-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (-0.75, 1.0) {};
		\node [style=none] (18)  at (0.25, 1.0) {};
		\node [style=none] (19)  at (0.25, -1.0) {};
		\node [style=none] (20)  at (-0.75, -1.0) {};
		\node [style=gn] (21)  at (-0.75, -0.0) {};
		\node [style=gn] (22)  at (0.25, -0.0) {};
		\node [style={{H box}}] (23)  at (-0.25, -0.0) {};
		\node [style=rn] (24)  at (0.25, -0.5) {$\pi$};
		\node [style=rn] (25)  at (0.75, 0.25) {};
		\node [style=gn] (26)  at (0.75, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90, looseness=1.00] (17.center) to (22);
		\draw [in=90, out=-90, looseness=1.00] (18.center) to (21);
		\draw (21) to (22);
		\draw (21) to (20.center);
		\draw (22) to (19.center);
		\draw (25) to (26);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-7b-proof/rule-7b-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (27)  at (0.25, -1.0) {};
		\node [style=none] (28)  at (-0.75, -1.0) {};
		\node [style=rn] (29)  at (-0.75, 0.5) {$\pi$};
		\node [style=gn] (30)  at (0.75, -0.25) {};
		\node [style={{H box}}] (31)  at (-0.25, -0.5) {};
		\node [style=none] (32)  at (-0.75, 0.5) {};
		\node [style=rn] (33)  at (0.75, 0.25) {};
		\node [style=gn] (34)  at (-0.75, -0.5) {$\pi$};
		\node [style=none] (35)  at (0.25, 0.5) {};
		\node [style=gn] (36)  at (0.25, -0.5) {};
		\node [style=none] (37)  at (0.25, 1.0) {};
		\node [style=none] (38)  at (-0.75, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90, looseness=1.00] (32.center) to (36);
		\draw (33) to (30);
		\draw (34) to (36);
		\draw (34) to (28.center);
		\draw [in=90, out=-90, looseness=1.00] (35.center) to (34);
		\draw (36) to (27.center);
		\draw (37.center) to (35.center);
		\draw (38.center) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-7b-proof/rule-7b-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white dot] (0)  at (0.375, 0.375) {};
		\node [style=none] (1)  at (-0.375, -0.125) {};
		\node [style=none] (4)  at (0.375, -0.875) {};
		\node [style=none] (5)  at (0.375, 0.875) {};
		\node [style=none] (10)  at (0.375, -0.125) {};
		\node [style=none] (11)  at (-0.375, 0.875) {};
		\node [style=dot] (14)  at (-0.375, 0.375) {};
		\node [style=none] (15)  at (-0.375, -0.875) {};
		\node [style=zwcross] (55)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-90, looseness=0.75] (1.center) to (4.center);
		\draw (5.center) to (10.center);
		\draw (11.center) to (1.center);
		\draw [in=-90, out=90, looseness=0.75] (15.center) to (10.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r2-proof/rule-r2-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=zwcross] (0)  at (0.0, -0.25) {};
		\node [style=none] (1)  at (0.25, 0.75) {};
		\node [style=none] (2)  at (0.25, -0.75) {};
		\node [style=none] (3)  at (-0.25, 0.75) {};
		\node [style=none] (4)  at (-0.25, -0.75) {};
		\node [style=zwcross] (5)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=-135, looseness=1.00] (0) to (4.center);
		\draw [in=90, out=-45, looseness=1.00] (0) to (2.center);
		\draw [in=45, out=-90, looseness=1.00] (1.center) to (5);
		\draw [in=135, out=-90, looseness=1.00] (3.center) to (5);
		\draw [bend right=45, looseness=1.25] (5) to (0);
		\draw [bend left=45, looseness=1.25] (5) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r2-proof/rule-r2-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (7)  at (0.125, 0.25) {};
		\node [style=gn] (8)  at (-0.625, 0.25) {};
		\node [style={{H box}}, xshift=3.5pt] (9)  at (-0.375, 0.25) {};
		\node [style={{H box}}, xshift=3.5pt] (10)  at (-0.375, -0.5) {};
		\node [style=gn] (11)  at (-0.625, -0.5) {};
		\node [style=gn] (12)  at (0.125, -0.5) {};
		\node [style=none] (13)  at (-0.625, -0.75) {};
		\node [style=none] (14)  at (0.125, -0.75) {};
		\node [style=none] (15)  at (0.125, 0.75) {};
		\node [style=none] (16)  at (-0.625, 0.75) {};
		\node [style=gn] (26)  at (0.625, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.00] (7) to (11);
		\draw [style=none] (7) to (8);
		\draw [style=none, in=90, out=-90, looseness=1.00] (8) to (12);
		\draw [style=none] (11) to (13.center);
		\draw [style=none] (11) to (12);
		\draw [style=none] (12) to (14.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (15.center) to (8);
		\draw [style=none, in=90, out=-90, looseness=1.00] (16.center) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r2-proof/rule-r2-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (18)  at (-0.625, -0.0) {};
		\node [style=gn] (19)  at (0.125, -0.0) {};
		\node [style=none] (20)  at (0.125, -0.75) {};
		\node [style=none] (21)  at (-0.625, 0.75) {};
		\node [style=none] (22)  at (-0.625, -0.75) {};
		\node [style={{H box}}, xshift=3.5pt] (23)  at (-0.375, -0.25) {};
		\node [style=none] (24)  at (0.125, 0.75) {};
		\node [style={{H box}}, xshift=3.5pt] (25)  at (-0.375, 0.25) {};
		\node [style=gn] (27)  at (0.625, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (18) to (22.center);
		\draw [style=none] (19) to (20.center);
		\draw [style=none] (19) to (23);
		\draw [style=none] (21.center) to (18);
		\draw [style=none] (23) to (18);
		\draw [style=none] (24.center) to (19);
		\draw [style=none] (25) to (18);
		\draw [style=none] (25) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r2-proof/rule-r2-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (29)  at (0.25, 0.5) {};
		\node [style=none] (30)  at (-0.25, 0.5) {};
		\node [style=none] (31)  at (0.25, -0.5) {};
		\node [style=none] (32)  at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (29.center) to (31.center);
		\draw [style=none] (30.center) to (32.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r3-proof/rule-r3-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.5, -0.75) {};
		\node [style=none] (1)  at (-0.5, 0.75) {};
		\node [style=none] (3)  at (0.5, 0.75) {};
		\node [style=none] (4)  at (0.5, -0.75) {};
		\node [style=zwcross] (5)  at (0.25, 0.25) {};
		\node [style=zwcross] (6)  at (0.0, -0.0) {};
		\node [style=none] (7)  at (0.0, -0.75) {};
		\node [style=none] (8)  at (0.0, 0.75) {};
		\node [style=zwcross] (9)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=135, out=-90, looseness=1.00] (1.center) to (6);
		\draw [in=-90, out=45, looseness=1.00] (5) to (3.center);
		\draw (5) to (6);
		\draw [in=45, out=-45, looseness=1.25] (5) to (9);
		\draw [in=90, out=-135, looseness=1.00] (6) to (0.center);
		\draw [in=135, out=-90, looseness=1.00] (8.center) to (5);
		\draw [in=-45, out=135, looseness=1.25] (9) to (6);
		\draw [in=90, out=-135, looseness=1.00] (9) to (7.center);
		\draw [in=90, out=-45, looseness=1.00] (9) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r3-proof/rule-r3-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (10)  at (0.5, 0.5) {};
		\node [style={{H box}}, xshift=3.5pt] (11)  at (0.0, 0.5) {};
		\node [style=gn] (12)  at (-0.25, 0.5) {};
		\node [style=none] (13)  at (-1.0, 1.0) {};
		\node [style=none] (14)  at (0.5, 1.0) {};
		\node [style=none] (15)  at (-0.25, 1.0) {};
		\node [style=gn] (16)  at (0.5, -0.5) {};
		\node [style={{H box}}, xshift=3.5pt] (17)  at (0.0, -0.5) {};
		\node [style=gn] (18)  at (-0.25, -0.5) {};
		\node [style=gn] (19)  at (-0.25, -0.0) {};
		\node [style={{H box}}, xshift=3.5pt] (20)  at (-0.75, -0.0) {};
		\node [style=gn] (21)  at (-1.0, -0.0) {};
		\node [style=none] (22)  at (-0.25, -1.0) {};
		\node [style=none] (23)  at (-1.0, -1.0) {};
		\node [style=none] (24)  at (0.5, -1.0) {};
		\node [style=gn] (38)  at (1.0, -0.75) {};
		\node [style=gn] (39)  at (1.0, 0.75) {};
		\node [style=rn] (40)  at (1.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (10) to (12);
		\draw [style=none] (10) to (16);
		\draw [style=none, in=127, out=-90, looseness=1.00] (13.center) to (19);
		\draw [style=none, in=90, out=-90, looseness=1.00] (14.center) to (12);
		\draw [style=none, in=90, out=-90, looseness=1.00] (15.center) to (10);
		\draw [style=none] (16) to (18);
		\draw [style=none, in=90, out=-90, looseness=1.00] (16) to (22.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (18) to (24.center);
		\draw [style=none] (19) to (21);
		\draw [style=none] (19) to (18);
		\draw [style=none] (21) to (12);
		\draw [style=none] (21) to (23.center);
		\draw [style=none] (39) to (40);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r3-proof/rule-r3-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={{H box}}, xshift=3.5pt] (26)  at (-0.75, 0.25) {};
		\node [style=gn] (27)  at (-1.0, 0.25) {};
		\node [style=gn] (28)  at (0.5, 0.25) {};
		\node [style={{H box}}, xshift=3.5pt] (29)  at (0.0, 0.25) {};
		\node [style=gn] (30)  at (-0.25, 0.25) {};
		\node [style=none] (31)  at (-1.0, 0.75) {};
		\node [style=none] (32)  at (-0.25, 0.75) {};
		\node [style=none] (33)  at (0.5, 0.75) {};
		\node [style=none] (34)  at (-1.0, -0.75) {};
		\node [style=none] (35)  at (0.5, -0.75) {};
		\node [style=none] (36)  at (-0.25, -0.75) {};
		\node [style={{H box}}, yshift=3.5pt] (37)  at (-0.5, 0.5) {};
		\node [style=gn] (41)  at (1.0, 0.5) {};
		\node [style=rn] (42)  at (1.0, -0.0) {};
		\node [style=gn] (43)  at (1.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=90, out=-90, looseness=1.00] (27) to (35.center);
		\draw [style=none] (28) to (27);
		\draw [style=none, in=90, out=-90, looseness=1.00] (28) to (34.center);
		\draw [style=none] (30) to (36.center);
		\draw [style=none] (31.center) to (27);
		\draw [style=none] (32.center) to (30);
		\draw [style=none] (33.center) to (28);
		\draw [style=none, in=60, out=180, looseness=1.00] (37) to (27);
		\draw [style=none, in=135, out=0, looseness=1.00] (37) to (28);
		\draw [style=none] (41) to (42);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r3-proof/rule-r3-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (44)  at (-0.25, 0.5) {};
		\node [style=none] (45)  at (0.5, -1.0) {};
		\node [style={{H box}}, xshift=3.5pt] (46)  at (-0.75, 0.5) {};
		\node [style=gn] (47)  at (0.5, -0.0) {};
		\node [style=rn] (48)  at (1.0, -0.25) {};
		\node [style={{H box}}, xshift=3.5pt] (49)  at (-0.75, -0.5) {};
		\node [style=gn] (50)  at (-0.25, -0.0) {};
		\node [style=none] (51)  at (-1.0, 1.0) {};
		\node [style=gn] (52)  at (-0.25, -0.5) {};
		\node [style=gn] (53)  at (-1.0, -0.5) {};
		\node [style=gn] (54)  at (1.0, -0.75) {};
		\node [style=none] (55)  at (0.5, 1.0) {};
		\node [style=none] (56)  at (-0.25, 1.0) {};
		\node [style=none] (57)  at (-1.0, -1.0) {};
		\node [style=gn] (58)  at (1.0, 0.25) {};
		\node [style={{H box}}, xshift=3.5pt] (59)  at (0.0, -0.0) {};
		\node [style=none] (60)  at (-0.25, -1.0) {};
		\node [style=gn] (61)  at (-1.0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (44) to (61);
		\draw [style=none] (44) to (47);
		\draw [style=none] (47) to (45.center);
		\draw [style=none] (50) to (47);
		\draw [style=none] (50) to (52);
		\draw [style=none, in=90, out=-90, looseness=1.00] (51.center) to (44);
		\draw [style=none] (52) to (53);
		\draw [style=none, in=90, out=-90, looseness=1.00] (52) to (57.center);
		\draw [style=none, in=90, out=-90, looseness=1.00] (53) to (60.center);
		\draw [style=none, in=45, out=-90, looseness=0.75] (55.center) to (50);
		\draw [style=none, in=90, out=-90, looseness=1.00] (56.center) to (61);
		\draw [style=none] (58) to (48);
		\draw [style=none] (61) to (53);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-r3-proof/rule-r3-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=zwcross] (64)  at (-0.25, -0.25) {};
		\node [style=none] (65)  at (-0.5, 0.75) {};
		\node [style=none] (66)  at (-0.5, -0.75) {};
		\node [style=none] (67)  at (0.0, -0.75) {};
		\node [style=none] (68)  at (0.0, 0.75) {};
		\node [style=zwcross] (69)  at (0.0, 0.0) {};
		\node [style=none] (70)  at (0.5, -0.75) {};
		\node [style=none] (71)  at (0.5, 0.75) {};
		\node [style=zwcross] (72)  at (-0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (64) to (69);
		\draw [in=90, out=-45, looseness=1.00] (64) to (67.center);
		\draw [in=90, out=-135, looseness=1.00] (64) to (66.center);
		\draw [in=135, out=-90, looseness=1.00] (65.center) to (72);
		\draw [in=45, out=-90, looseness=1.00] (68.center) to (72);
		\draw [in=-45, out=135, looseness=1.25] (69) to (72);
		\draw [in=90, out=-45, looseness=1.00] (69) to (70.center);
		\draw [in=-90, out=45, looseness=1.00] (69) to (71.center);
		\draw [bend right=45, looseness=1.25] (72) to (64);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-zero-proof/rule-zero-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (0)  at (0.25, 0.0) {};
		\node [style=st] (1)  at (-0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-zero-proof/rule-zero-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (3)  at (-0.25, -0.0) {$\pi$};
		\node [style=gn] (4)  at (0.25, 0.25) {};
		\node [style=rn] (5)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (4) to (5);
		\draw [style=none] (4) to (5);
		\draw [style=none, bend right=45, looseness=1.00] (5) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-zero-proof/rule-zero-proof_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (7)  at (0.25, 0.25) {};
		\node [style=rn] (8)  at (0.25, -0.25) {};
		\node [style=gn] (9)  at (-0.25, -0.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (7) to (8);
		\draw [style=none] (7) to (8);
		\draw [style=none, bend right=45, looseness=1.00] (8) to (7);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-zero-proof/rule-zero-proof_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (10)  at (0.5, -0.25) {};
		\node [style=gn] (11)  at (-0.5, 0.0) {$\pi$};
		\node [style=gn] (13)  at (0.5, 0.25) {};
		\node [style=rn] (14)  at (0.0, -0.25) {};
		\node [style=gn] (15)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (10) to (13);
		\draw [style=none, bend right=45, looseness=1.00] (13) to (10);
		\draw [style=none] (13) to (10);
		\draw [style=none] (15) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-zero-proof/rule-zero-proof_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (19)  at (0.0, 0.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/rule-zero-proof/rule-zero-proof_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=dot] (17)  at (0.0, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/toffoli-from-triangle/toffoli-from-triangle_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.75, 0.25) {};
		\node [style=none] (1)  at (-0.5, 0.25) {};
		\node [style=none] (2)  at (-0.5, 0.5) {};
		\node [style=none] (3)  at (0.75, 0.25) {};
		\node [style=none] (4)  at (0.75, -0.25) {};
		\node [style=none] (5)  at (-0.75, -0.25) {};
		\node [style=none] (6)  at (0.0, 0.25) {};
		\node [style=none] (7)  at (0.0, 0.5) {};
		\node [style=none] (8)  at (0.5, 0.25) {};
		\node [style=none] (9)  at (0.5, 0.5) {};
		\node [style=none] (10)  at (-0.5, -0.5) {};
		\node [style=none] (11)  at (-0.5, -0.25) {};
		\node [style=none] (12)  at (0.0, -0.25) {};
		\node [style=none] (13)  at (0.0, -0.5) {};
		\node [style=none] (14)  at (0.5, -0.25) {};
		\node [style=none] (15)  at (0.5, -0.5) {};
		\node [style=none] (16)  at (0.0, -0.0) {\textit{Toffoli}};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (5.center);
		\draw [style=none] (0.center) to (3.center);
		\draw [style=none] (2.center) to (1.center);
		\draw [style=none] (3.center) to (4.center);
		\draw [style=none] (4.center) to (5.center);
		\draw [style=none] (7.center) to (6.center);
		\draw [style=none] (9.center) to (8.center);
		\draw [style=none] (11.center) to (10.center);
		\draw [style=none] (12.center) to (13.center);
		\draw [style=none] (14.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/toffoli-from-triangle/toffoli-from-triangle_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (18)  at (-0.875, -0.25) {};
		\node [style=ug, rotate=90] (19)  at (-0.375, -0.25) {};
		\node [style=gn] (20)  at (0.125, -0.25) {};
		\node [style=rn] (21)  at (-0.375, 0.25) {$\pi$};
		\node [style=rn] (22)  at (0.625, -0.25) {};
		\node [style=ug, rotate=-45] (23)  at (-0.625, -0.0) {};
		\node [style=gn] (24)  at (0.375, 0.25) {};
		\node [style=none] (25)  at (0.625, 0.75) {};
		\node [style=none] (26)  at (0.625, -0.75) {};
		\node [style=none] (27)  at (-0.875, 0.75) {};
		\node [style=none] (28)  at (-0.875, -0.75) {};
		\node [style=none] (29)  at (0.375, -0.75) {};
		\node [style=none] (30)  at (0.375, 0.75) {};
		\node [style=gn] (31)  at (0.875, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (18) to (22);
		\draw [style=none] (21) to (18);
		\draw [style=none] (21) to (20);
		\draw [style=none] (21) to (24);
		\draw [style=none] (25.center) to (26.center);
		\draw [style=none] (27.center) to (28.center);
		\draw [style=none] (29.center) to (30.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/transistor-ket-1/transistor-ket-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=0] (0)  at (0.0, -0.0) {};
		\node [style=ug, rotate=0] (1)  at (0.5, -0.0) {};
		\node [style=rn] (2)  at (0.0, 0.5) {$\pi$};
		\node [style=gn] (3)  at (0.5, 0.5) {};
		\node [style=none] (4)  at (0.25, -1.0) {};
		\node [style=none] (5)  at (0.5, 1.0) {};
		\node [style=gn] (6)  at (0.25, -0.5) {};
		\node [style=gn] (9)  at (-0.5, -0.75) {};
		\node [style=rn] (10)  at (-0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=135, out=-90, looseness=1.00] (0) to (6);
		\draw [style=none] (2) to (0);
		\draw [style=none] (2) to (3);
		\draw [style=none] (5.center) to (1);
		\draw [style=none, in=-90, out=45, looseness=1.00] (6) to (1);
		\draw [style=none] (6) to (4.center);
		\draw [style=none] (10) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/transistor-ket-1/transistor-ket-1_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=0] (15)  at (0.5, -0.0) {};
		\node [style=none] (16)  at (0.5, 1.0) {};
		\node [style=ug, rotate=0] (17)  at (0.0, -0.0) {};
		\node [style=none] (18)  at (0.25, -1.0) {};
		\node [style=gn] (19)  at (-0.5, -0.75) {};
		\node [style=gn] (20)  at (0.25, -0.5) {};
		\node [style=rn] (21)  at (-0.5, -0.25) {};
		\node [style=gn] (22)  at (0.5, 0.5) {};
		\node [style=rn] (23)  at (0.0, 0.5) {$\pi$};
		\node [style=rn] (25)  at (0.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (16.center) to (15);
		\draw [style=none, in=135, out=-90, looseness=1.00] (17) to (20);
		\draw [style=none, in=-90, out=45, looseness=1.00] (20) to (15);
		\draw [style=none] (20) to (18.center);
		\draw [style=none] (21) to (19);
		\draw [style=none] (23) to (22);
		\draw [style=none] (25) to (17);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/transistor-ket-1/transistor-ket-1_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (26)  at (0.0, -0.5) {};
		\node [style=ug, rotate=0] (27)  at (-0.25, -0.0) {};
		\node [style=rn] (28)  at (-0.25, 0.5) {};
		\node [style=ug, rotate=0] (29)  at (0.25, -0.0) {};
		\node [style=none] (30)  at (0.0, -1.0) {};
		\node [style=none] (31)  at (0.25, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, in=-90, out=45, looseness=1.00] (26) to (29);
		\draw [style=none] (26) to (30.center);
		\draw [style=none, in=135, out=-90, looseness=1.00] (27) to (26);
		\draw [style=none] (28) to (27);
		\draw [style=none] (31.center) to (29);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/transistor-ket-1/transistor-ket-1_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (11)  at (0.0, 0.375) {};
		\node [style=rn] (12)  at (0.0, -0.375) {};
		\node [style=none] (13)  at (0.0, 0.875) {};
		\node [style=none] (14)  at (0.0, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (11) to (13.center);
		\draw [style=none] (12) to (14.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-decomposition-proof/triangle-decomposition-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, rotate=0] (1)  at (0.0, -0.0) {};
		\node [style=none] (2)  at (0.0, 0.5) {};
		\node [style=none] (3)  at (0.0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-from-toffoli/triangle-from-toffoli_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (14)  at (0.0, 0.5) {};
		\node [style=none] (15)  at (0.0, -0.5) {};
		\node [style=ug, rotate=0] (16)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (14.center) to (15.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-from-toffoli/triangle-from-toffoli_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (-0.875, 0.125) {};
		\node [style=none] (1)  at (-0.625, 0.125) {};
		\node [style=none] (2)  at (0.625, 0.125) {};
		\node [style=none] (3)  at (0.625, -0.375) {};
		\node [style=none] (4)  at (-0.875, -0.375) {};
		\node [style=none] (5)  at (-0.125, 0.125) {};
		\node [style=none] (6)  at (-0.125, 0.875) {};
		\node [style=none] (7)  at (0.375, 0.125) {};
		\node [style=none] (8)  at (-0.625, -0.875) {};
		\node [style=none] (9)  at (-0.625, -0.375) {};
		\node [style=none] (10)  at (-0.125, -0.375) {};
		\node [style=none] (11)  at (0.375, -0.375) {};
		\node [style=none] (12)  at (-0.125, -0.125) {\textit{Toffoli}};
		\node [style=rn] (17)  at (0.375, 0.375) {};
		\node [style=rn] (18)  at (0.375, -0.625) {};
		\node [style=rn] (19)  at (-0.125, 0.375) {$\pi$};
		\node [style=gn] (20)  at (-0.625, 0.375) {};
		\node [style=gn] (21)  at (-0.125, -0.625) {};
		\node [style=rn] (22)  at (0.875, -0.375) {};
		\node [style=gn] (23)  at (0.875, 0.125) {};
		\node [style=rn] (24)  at (0.875, 0.625) {};
		\node [style=gn] (25)  at (0.875, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (4.center);
		\draw [style=none] (0.center) to (2.center);
		\draw [style=none] (2.center) to (3.center);
		\draw [style=none] (3.center) to (4.center);
		\draw [style=none] (6.center) to (5.center);
		\draw [style=none] (9.center) to (8.center);
		\draw [style=none] (10.center) to (21);
		\draw [style=none] (11.center) to (18);
		\draw [style=none] (17) to (7.center);
		\draw [style=none] (20) to (1.center);
		\draw [bend right=45, looseness=1.00] (22) to (25);
		\draw (22) to (25);
		\draw [bend right=45, looseness=1.00] (23) to (24);
		\draw [bend right=45, looseness=1.00] (24) to (23);
		\draw (24) to (23);
		\draw [bend right=45, looseness=1.00] (25) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-hadamard-2/triangle-hadamard-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (0)  at (-0.375, -0.125) {};
		\node [style=gn] (1)  at (-0.375, 0.375) {};
		\node [style=gn] (2)  at (0.375, 0.375) {};
		\node [style={{H box}}, yshift=3.5pt] (3)  at (-0.375, -0.625) {};
		\node [style=none] (4)  at (-0.375, -0.875) {};
		\node [style=none] (5)  at (-0.375, 0.875) {};
		\node [style=ug, xshift=3.5pt, shape border rotate=-90] (9)  at (-0.125, 0.375) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1) to (2);
		\draw [style=none] (5.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-hadamard-2/triangle-hadamard-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (7)  at (-0.375, 0.875) {$\pi$};
		\node [style=gn] (8)  at (-0.375, -0.875) {$\pi$};
		\node [style=gn] (10)  at (-0.375, 0.375) {};
		\node [style=gn] (11)  at (0.375, 0.375) {};
		\node [style=none] (12)  at (-0.375, -1.375) {};
		\node [style=none] (13)  at (-0.375, 1.375) {};
		\node [style=ug, shape border rotate=90, xshift=3.5pt] (14)  at (-0.125, 0.375) {};
		\node [style=ug, shape border rotate=180] (15)  at (-0.375, -0.125) {};
		\node [style={{H box}}, yshift=3.5pt] (16)  at (-0.375, -0.625) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (10) to (11);
		\draw [style=none] (13.center) to (12.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-hadamard-2/triangle-hadamard-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (17)  at (-0.375, 1.625) {$\pi$};
		\node [style=gn] (18)  at (-0.375, -0.375) {$\pi$};
		\node [style=none] (19)  at (-0.375, -2.125) {};
		\node [style=gn] (20)  at (-0.375, -1.625) {$\pi$};
		\node [style=ug, xshift=3.5pt, shape border rotate=90] (21)  at (-0.125, -0.375) {};
		\node [style={{H box}}, yshift=3.5pt] (22)  at (-0.375, -1.375) {};
		\node [style=gn] (24)  at (0.375, -0.375) {};
		\node [style=none] (25)  at (-0.375, 2.125) {};
		\node [style=ug, shape border rotate=180] (26)  at (-0.375, -0.875) {};
		\node [style=ug] (27)  at (-0.375, 0.125) {};
		\node [style=ug] (28)  at (-0.375, 1.125) {};
		\node [style=gn] (29)  at (-0.375, 0.625) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (18) to (24);
		\draw [style=none] (25.center) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-hadamard-2/triangle-hadamard-2_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (30)  at (-0.25, -1.5) {};
		\node [style=ug] (31)  at (-0.25, 0.5) {};
		\node [style=rn] (32)  at (-0.25, 1.0) {$\pi$};
		\node [style=gn] (34)  at (-0.25, -1.0) {$\pi$};
		\node [style=gn] (35)  at (-0.25, -0.0) {$\pi$};
		\node [style={{H box}}, yshift=3.5pt] (36)  at (-0.25, -0.75) {};
		\node [style=none] (37)  at (-0.25, 1.5) {};
		\node [style={{H box}}, yshift=3.5pt] (38)  at (-0.25, -0.5) {};
		\node [style=rn] (39)  at (0.25, 0.25) {};
		\node [style=gn] (40)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (37.center) to (30.center);
		\draw [style=none] (39) to (40);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-hadamard-2/triangle-hadamard-2_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (41)  at (-0.25, -0.75) {};
		\node [style=ug] (43)  at (-0.25, -0.25) {};
		\node [style=none] (44)  at (-0.25, 0.75) {};
		\node [style=gn] (45)  at (0.25, -0.0) {};
		\node [style=rn] (46)  at (-0.25, 0.25) {$\pi$};
		\node [style=rn] (47)  at (0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (44.center) to (41.center);
		\draw [style=none] (47) to (45);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-trace/triangle-trace_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.0, -0.5) {};
		\node [style=ug, shape border rotate=90] (1)  at (0.0, 0.5) {};
		\node [style=gn] (2)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (2);
		\draw [style=none, bend left=90, looseness=1.75] (1) to (2);
		\draw [style=none, bend left=90, looseness=1.75] (2) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-trace/triangle-trace_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4)  at (-0.125, -1.0) {};
		\node [style=gn] (5)  at (-0.125, -0.5) {};
		\node [style=ug, shape border rotate=180] (6)  at (0.125, 0.0) {};
		\node [style=rn] (8)  at (-0.125, 0.5) {};
		\node [style=rn] (9)  at (-0.125, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (4.center) to (5);
		\draw [style=none, bend right=45, looseness=1.00] (5) to (8);
		\draw [style=none, bend right=45, looseness=1.00] (8) to (5);
		\draw [style=none] (8) to (9);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-trace/triangle-trace_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug, shape border rotate=180] (10)  at (-0.25, 0.25) {};
		\node [style=none] (11)  at (-0.25, -0.75) {};
		\node [style=rn] (12)  at (-0.25, 0.75) {};
		\node [style=gn] (13)  at (-0.25, -0.25) {};
		\node [style=rn] (14)  at (0.25, -0.25) {};
		\node [style=gn] (15)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (11.center) to (13);
		\draw [style=none] (13) to (12);
		\draw [style=none, bend right=45, looseness=1.00] (14) to (15);
		\draw [style=none, bend right=45, looseness=1.00] (15) to (14);
		\draw [style=none] (15) to (14);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/triangle-trace/triangle-trace_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (17)  at (0.0, -0.25) {};
		\node [style=gn] (18)  at (0.0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (18) to (17.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/upside-down-triangle-on-W-1/upside-down-triangle-on-W-1_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (6)  at (0.0, 0.75) {};
		\node [style=none] (7)  at (0.0, -0.75) {};
		\node [style=ug] (8)  at (0.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/upside-down-triangle-on-W-2/upside-down-triangle-on-W-2_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.25, -0.25) {$\pi$};
		\node [style=ug] (1)  at (0.25, 0.25) {};
		\node [style=none] (2)  at (0.25, -1.25) {};
		\node [style=none] (3)  at (0.25, 1.25) {};
		\node [style={{H box}}, yshift=3.5pt] (5)  at (0.25, -0.75) {};
		\node [style=rn] (6)  at (-0.25, -0.0) {};
		\node [style=gn, inner sep=-0.5pt] (7)  at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2.center);
		\draw [style=none] (7) to (6);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/upside-down-triangle-on-W-2/upside-down-triangle-on-W-2_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (8)  at (0.5, 0.5) {};
		\node [style=ug, rotate=-90] (9)  at (0.0, 0.5) {};
		\node [style=gn] (10)  at (-0.5, 0.5) {};
		\node [style=ug] (11)  at (-0.5, -0.0) {};
		\node [style=rn] (12)  at (-0.5, 1.0) {$\pi$};
		\node [style={{H box}}, yshift=3.5pt] (13)  at (-0.5, -1.25) {};
		\node [style=gn] (14)  at (-0.5, -0.75) {$\pi$};
		\node [style={{H box}}, yshift=3.5pt] (15)  at (-0.5, -0.5) {};
		\node [style=none] (16)  at (-0.5, -1.5) {};
		\node [style=none] (17)  at (-0.5, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (8) to (10);
		\draw [style=none] (17.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/upside-down-triangle-on-W-2/upside-down-triangle-on-W-2_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (19)  at (-0.5, 0.75) {};
		\node [style=none] (20)  at (-0.5, -0.75) {};
		\node [style=ug, rotate=90] (21)  at (0.0, 0.25) {};
		\node [style=gn] (22)  at (-0.5, 0.25) {};
		\node [style=gn] (23)  at (0.5, 0.25) {};
		\node [style=ug, rotate=180] (24)  at (-0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (19.center) to (20.center);
		\draw [style=none] (23) to (22);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/upside-down-triangle-on-W-3/upside-down-triangle-on-W-3_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0)  at (0.25, -1.25) {};
		\node [style=none] (1)  at (0.25, 1.25) {};
		\node [style=rn] (3)  at (-0.25, 0.5) {};
		\node [style=gn, inner sep=-0.5pt] (4)  at (-0.25, -0.0) {};
		\node [style=ug, rotate=180] (15)  at (0.25, 0.25) {};
		\node [style={{H box}}, yshift=3.5pt] (16)  at (0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
		\draw [style=none] (4) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/upside-down-triangle-on-W-3/upside-down-triangle-on-W-3_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (8)  at (0.25, -0.0) {};
		\node [style=rn] (9)  at (0.25, 0.5) {$\pi$};
		\node [style=none] (10)  at (0.25, -1.5) {};
		\node [style=none] (11)  at (0.25, 1.5) {};
		\node [style=rn] (17)  at (0.25, -0.5) {$\pi$};
		\node [style={{H box}}, yshift=3.5pt] (18)  at (0.25, -1.0) {};
		\node [style=rn] (19)  at (-0.25, 0.25) {};
		\node [style=gn, inner sep=-0.5pt] (20)  at (-0.25, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (11.center) to (10.center);
		\draw [style=none] (20) to (19);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/upside-down-triangle-on-W-3/upside-down-triangle-on-W-3_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (5)  at (0.5, 0.75) {};
		\node [style=ug, rotate=-90] (6)  at (0.0, 0.75) {};
		\node [style=gn] (7)  at (-0.5, 0.75) {};
		\node [style=none] (13)  at (-0.5, 1.25) {};
		\node [style=none] (14)  at (-0.5, -1.25) {};
		\node [style=ug] (21)  at (-0.5, 0.25) {};
		\node [style=rn] (22)  at (-0.5, -0.5) {$\pi$};
		\node [style={{H box}}, yshift=3.5pt] (23)  at (-0.5, -1.0) {};
		\node [style={{H box}}, yshift=3.5pt] (24)  at (-0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (5) to (7);
		\draw [style=none] (13.center) to (14.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/upside-down-triangle-on-W-3/upside-down-triangle-on-W-3_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (26)  at (-0.5, 1.0) {};
		\node [style=gn] (27)  at (0.5, 0.5) {};
		\node [style=gn] (28)  at (-0.5, 0.5) {};
		\node [style=none] (29)  at (-0.5, -1.0) {};
		\node [style=ug, rotate=-90] (30)  at (0.0, 0.5) {};
		\node [style=ug] (31)  at (-0.5, -0.0) {};
		\node [style=gn] (32)  at (-0.5, -0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (26.center) to (29.center);
		\draw [style=none] (27) to (28);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-alpha/zero-alpha_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.25, 0.0) {$\alpha$};
		\node [style=gn] (1)  at (-0.25, 0.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-alpha/zero-alpha_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (3)  at (-0.5, 0.5) {$\pi$};
		\node [style=gn] (4)  at (-0.5, -0.5) {$\alpha$};
		\node [style=rn] (5)  at (-0.5, -0.0) {};
		\node [style=gn] (6)  at (0.0, -0.0) {};
		\node [style=rn] (7)  at (0.5, -0.0) {};
		\node [style=gn] (8)  at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (4) to (5);
		\draw [style=none] (5) to (3);
		\draw [style=none] (5) to (6);
		\draw [style=none] (7) to (8);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-alpha/zero-alpha_02.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (9)  at (-0.125, 0.75) {$\pi$};
		\node [style=ug, rotate=180] (10)  at (-0.375, 0.25) {};
		\node [style=rn] (11)  at (-0.125, -0.25) {};
		\node [style=ug, yshift=-2.5pt] (12)  at (0.125, 0.25) {};
		\node [style=gn] (14)  at (-0.125, -0.75) {$\alpha$};
		\node [style=rn] (15)  at (0.375, -0.25) {};
		\node [style=gn] (16)  at (0.375, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (9) to (10);
		\draw [style=none] (10) to (11);
		\draw [style=none] (11) to (14);
		\draw [style=none] (11) to (12);
		\draw [style=none] (12) to (9);
		\draw [style=none] (15) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-alpha/zero-alpha_03.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (17)  at (-0.25, -0.625) {$\alpha$};
		\node [style=gn] (18)  at (0.25, -0.625) {};
		\node [style=rn] (19)  at (0.25, -0.125) {};
		\node [style=gn] (20)  at (-0.25, 0.625) {$\pi$};
		\node [style=rn] (22)  at (-0.25, -0.125) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (19) to (18);
		\draw [style=none, bend left=45, looseness=1.25] (20) to (22);
		\draw [style=none] (22) to (17);
		\draw [style=none, bend left=45, looseness=1.25] (22) to (20);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-alpha/zero-alpha_04.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (24)  at (-0.25, 0.0) {};
		\node [style=gn] (25)  at (0.0, 0.5) {$\pi$};
		\node [style=gn] (26)  at (-0.25, -0.5) {$\alpha$};
		\node [style=rn] (27)  at (0.25, -0.5) {};
		\node [style=gn] (28)  at (0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (24) to (26);
		\draw [style=none, bend right=45, looseness=1.00] (27) to (28);
		\draw [style=none, bend right=45, looseness=1.00] (28) to (27);
		\draw [style=none] (28) to (27);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-alpha/zero-alpha_05.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (29)  at (0.0, 0.5) {$\pi$};
		\node [style=rn] (30)  at (0.25, -0.5) {};
		\node [style=gn] (31)  at (-0.25, -0.5) {};
		\node [style=gn] (32)  at (0.25, 0.0) {};
		\node [style=rn] (33)  at (-0.25, 0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none, bend right=45, looseness=1.00] (30) to (32);
		\draw [style=none, bend right=45, looseness=1.00] (32) to (30);
		\draw [style=none] (32) to (30);
		\draw [style=none] (33) to (31);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-alpha/zero-alpha_06.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (35)  at (0.0, 0.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-rule-proof/zero-rule-proof_00.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0)  at (0.0, 0.0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-rule-proof/zero-rule-proof_01.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (1)  at (0.25, 0.375) {$\frac{\pi}{4}$};
		\node [style=rn, inner sep=-0.5pt] (3)  at (0.25, -0.375) {$\frac{-\pi}{4}$};
		\node [style=gn] (4)  at (-0.25, 0.125) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (3) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/zero-rule-proof/zero-rule-proof_08.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (60)  at (-0.25, -0.0) {$\pi$};
		\node [style=rn] (61)  at (0.25, -0.25) {};
		\node [style=gn] (62)  at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (62) to (61);
	\end{pgfonlayer}
\end{tikzpicture}
